Homogeneous Self-Dual Embedding via Perspective Functions

We present a generalization of the well-known homogeneous self-dual embedding model, which is widely used in conic optimization. The new embedding applies to a problem of minimizing the sum of two proper lower-semicontinuous convex functions and can be represented as a single inequality that uses perspectives of these functions and of their conjugates. A solution to the proposed embedding encodes a primal-dual solution to the original problem when available, or an infeasibility certificate otherwise. We then use the Douglas-Rachford algorithm to find a solution to the embedding and discuss its efficient implementation by exploiting the problem structure. The resulting algorithm recovers an existing method for solving quadratic cone programs as a special case. We demonstrate the generality and effectiveness of the algorithm on a class of convex optimization problems with non-smooth objective function and non-conic constraints.

==> df_dinf.csv <==
iter,p0,p1,s0,s1,s2,r,x0,x1,z0,z1,z2,t,pt0,pt1,st0,st1,st2,rt,xt0,xt1,zt0,zt1,zt2,tt,bnd_iter,pres,dres,gap,pinf1,pinf2,dinf1,dinf2,dinf3,k,kt,w0,wt0,w1,wt1,y0,yt0,y1,yt1,y2,yt2
1,0.0,0.0,0.0,0.0,0.0,1.0,-0.14814814814814814,0.2962962962962963,-0.14814814814814814,-0.14814814814814817,0.2962962962962963,0.5925925925925926,-0.2962962962962963,0.5925925925925926,-0.2962962962962963,-0.29629629629629634,0.5925925925925926,0.18518518518518512,-0.22962962962962963,0.5259259259259259,0.0,0.13333333333333328,0.5925925925925926,0.13333333333333328,2,2.722222222222223,6.66666666666667,3.0895061728395055,-1.0,1.6896551724137931,-0.6375000000000001,0.3875,0.3875,0.40740740740740744,-0.05185185185185184,0.14814814814814814,0.06666666666666665,-0.2962962962962963,-0.06666666666666665,0.14814814814814814,0.2962962962962963,0.14814814814814817,0.4296296296296296,-0.2962962962962963,0.0
2,-0.08148148148148149,0.22962962962962963,0.14814814814814814,0.28148148148148144,0.2962962962962963,0.5407407407407407,0.03413406400039055,0.3687689090362559,0.03413406400039054,0.034134064000390485,0.3687689090362559,0.21161189214658596,0.14974960948226257,0.5079081884428822,-0.07988002014736706,-0.21321335348070047,0.44124152177621556,-0.11751695644756882,0.14974960948226257,0.5079081884428822,0.0,0.0,0.44124152177621556,0.0,0,,,,-1.0,1.374648298726738,-0.05774602706832621,0.29483598195444916,0.29483598195444916,0.3291288485941548,0.11751695644756882,-0.11561554548187203,0.0,-0.1391392794066263,0.0,0.1140140841477576,0.07988002014736706,0.24734741748109096,0.21321335348070047,-0.07247261273995964,0.0
3,0.03413406400039054,0.3687689090362559,0.1140140841477576,0.24734741748109096,0.3687689090362559,0.3291288485941548,0.07910607378434598,0.40830454428218355,0.07910607378434598,0.07910607378434595,0.40830454428218355,0.0790712704918552,0.12407808356830141,0.44784017952811117,0.04419806342093435,-0.08913526991239906,0.44784017952811117,-0.17098630761044442,0.11529087734774514,0.4390529733075549,0.03514882488222508,0.01757441244111254,0.44784017952811117,0.01757441244111254,3,5.560155438143723,2.5031876509111175,35.34255851648821,-0.8303951742873596,0.9151975871436798,-0.10403302955364957,0.25743754718307554,0.25743754718307554,0.2500575781022996,0.18856072005155697,-0.044972009783955436,-0.008787206220556273,-0.039535635245927625,-0.008787206220556287,0.03490801036341162,-0.009049238538709273,0.168241343696745,0.10670968235351161,-0.039535635245927625,0.0
4,0.0703188675637897,0.39951733806162726,0.0700568352456367,0.18581575613785756,0.40830454428218355,0.26763199054341213,0.07140760494136004,0.4241914607628273,0.07140760494136004,0.07140760494136003,0.4241914607628273,0.04056103918184379,0.07249634231893039,0.4488655834640274,0.07275837463708339,-0.043000546255137495,0.4400783772434711,-0.18650991217972457,0.05890501510887011,0.4352742562539671,0.054365308840241114,0.027182654420120557,0.44007837724347115,0.027182654420120557,3,1.1670074672791602,1.761743394169332,1.2886551255351355,-0.47585560020415485,0.737927800102077,-0.29376495676395176,0.13385119141239063,0.13385119141239063,0.22707095136156835,0.21369256659984512,-0.0010887373775703424,-0.013591327210060275,-0.024674122701200063,-0.013591327210060289,-0.0013507696957233417,-0.018393065796842273,0.11440815119649753,0.07018320067525805,-0.015886916480643776,5.551115123125783e-17
5,0.05781627773129977,0.41060013355276703,0.05301453914451777,0.14159080561661808,0.4241914607628274,0.2542536057816889,0.05728025071952584,0.4290461069649633,0.057280250719525846,0.05728025071952583,0.4290461069649633,0.023300619614332253,0.05674422370775191,0.4474920803771596,0.06154596229453392,-0.02703030417756641,0.43390075316709925,-0.20765236655302438,0.045934423253834,0.4366822799232417,0.04323920181567163,0.021619600907835816,0.4339007531670992,0.021619600907835816,3,1.124665642518198,2.2211640359949083,inf,-0.2474081728740979,0.6237040864370489,-0.3422156381228424,0.10518957458477173,0.10518957458477173,0.23095298616735663,0.2292719674608602,0.0005360270117739305,-0.010809800453917912,-0.01844597341219628,-0.010809800453917884,-0.004265711575008074,-0.01830676047886229,0.08431055489709224,0.04864990508540223,-0.004854646202135937,-5.551115123125783e-17
6,0.04647045026560793,0.41823630651104543,0.03897349024066356,0.10593015580492807,0.42904610696496326,0.2525725870751924,0.044475046601499944,0.4303781616906042,0.044475046601499944,0.04447504660149994,0.4303781616906042,0.013473909905199774,0.04247964293739196,0.442520016870163,0.04997660296233633,-0.016980062601928192,0.4317102164162452,-0.22562476726479289,0.034799011709566646,0.4348393856423377,0.030722524911301254,0.015361262455650627,0.4317102164162452,0.015361262455650627,3,1.2653744645034601,2.913410178083133,5.222328042836672,0.1906796036808085,0.40466019815959575,-0.37995908538219647,0.08002727641186896,0.08002727641186896,0.23909867716999264,0.2409860297204435,0.0019954036641079836,-0.007680631227825314,-0.012141855179558791,-0.0076806312278253075,-0.005501556360836386,-0.019254078051035076,0.06145510920342813,0.03234132505757882,-0.0013320547256409632,0.0
7,0.03679441537367463,0.4226975304627789,0.025220968550464868,0.07681637165907876,0.4303781616906042,0.2544599396256433,0.032903542620382475,0.4301466386275357,0.032903542620382475,0.032903542620382475,0.43014663862753577,0.007217585101688355,0.02901266986709032,0.4375957467922925,0.040586116690300086,-0.011009286418313807,0.4299151155644673,-0.24002476942226658,0.024132486338650998,0.4327155632638532,0.019520734113757297,0.009760367056878648,0.4299151155644673,0.009760367056878648,3,1.4724978269791151,4.002796800329909,10.156423404617424,1.0140386295039163,0.014038629503916211,-0.41634521015389514,0.055769859897403185,0.055769859897403185,0.24724235452395493,0.24978513647914524,0.0038908727532921544,-0.004880183528439323,-0.007449108164756801,-0.00488018352843933,-0.0076825740699176075,-0.02106538257654279,0.04391282903869628,0.020769653475192454,0.0002315230630684506,0.0
8,0.028023359091943152,0.4252664550990964,0.01183816004383969,0.05367319609557493,0.43014663862753577,0.2570027215808336,0.02255327294789775,0.4293673585831995,0.022553272947897746,0.022553272947897746,0.42936735858319947,0.0033216234397667804,0.017083186803852346,0.43346826206730266,0.0332683858519558,-0.008566650199779438,0.42858807853886316,-0.25035947470130004,0.014553465939359298,0.4309385412028096,0.010118883457972192,0.005059441728986096,0.4285880785388632,0.005059441728986096,3,1.8764964039373946,6.258801008941029,23.54077243570505,1.411387264535461,0.41138726453546337,-0.44934266299758696,0.03377155800160864,0.03377155800160864,0.2536810981410668,0.25541891643028614,0.005470086144045403,-0.0025297208644930475,-0.0041009034841031355,-0.002529720864493046,-0.010715112904058056,-0.023149502393983612,0.031119923147677184,0.013626091928765533,0.0007792800443363057,5.551115123125783e-17
9,0.0200235520834047,0.4268376377187065,-0.0005962294460858646,0.036179364876663275,0.4293673585831995,0.2587405398700529,0.013607781223257145,0.4286902794614298,0.013607781223257145,0.013607781223257145,0.4286902794614298,0.0011755626209535297,0.00719201036310959,0.4305429212041531,0.027811791892600156,-0.008963802430148986,0.42801320033966006,-0.25638941462814585,0.006489100169991374,0.4298400110110349,0.0028116407724728654,0.0014058203862364327,0.42801320033966006,0.0014058203862364327,3,3.6158813981660582,16.52299204116202,96.45809691534524,1.5852175946233793,0.5852175946233793,-0.4773551786580026,0.015096547561331568,0.015096547561331568,0.2575649772490994,0.2577952350143823,0.006415770860147555,-0.000702910193118216,-0.0018526417427233155,-0.0007029101931181891,-0.01420401066934301,-0.025000151120127292,0.02257158365340613,0.010369622816385418,0.0006770791217697303,0.0
10,0.012904871030138928,0.4279873692683116,-0.011392369896870144,0.02397740403964256,0.4286902794614298,0.2589707976353358,0.0063115367245552305,0.42846070350221593,0.006311536724555231,0.006311536724555231,0.42846070350221593,0.00024375827469042194,-0.00028179758102846696,0.42893403773612027,0.024015443345980606,-0.011354330590532098,0.4282311275430021,-0.258483281085955,-0.00028179758102846696,0.42893403773612027,0.0,0.0,0.4282311275430021,0.0,0,,,,1.5272071213945573,0.5272071213945572,-0.5003284859165243,0.0006569718330486715,0.0016387372679214085,0.2587270393606454,0.258483281085955,0.006593334305583697,0.0,-0.00047333423390433227,0.0,-0.017703906621425375,-0.024015443345980606,0.01766586731508733,0.011354330590532098,0.00022957595921385687,0.0
11,0.0063115367245552305,0.42846070350221593,-0.017703906621425375,0.01766586731508733,0.42846070350221593,0.2587270393606454,0.0015647350409619698,0.42846798212940057,0.001564735040961971,0.001564735040961971,0.42846798212940057,1.4557254369306915e-05,-0.003182066642631291,0.4284752607565852,0.020833376703349317,-0.014536397233163387,0.4284752607565852,-0.2586979248519068,-0.003182066642631291,0.4284752607565852,0.0,0.0,0.4284752607565852,0.0,0,,,,1.3022543853476036,0.3022543853476035,-0.5037132443037814,0.007426488607562825,0.007426488607562825,0.25871248210627606,0.2586979248519068,0.00474680168359326,0.0,-7.27862718463701e-06,0.0,-0.019268641662387346,-0.020833376703349317,0.01610113227412536,0.014536397233163387,-7.27862718463701e-06,0.0
12,0.0015647350409619702,0.42846798212940057,-0.019268641662387346,0.01610113227412536,0.42846798212940057,0.25871248210627606,-0.000400929756759093,0.42846845446926873,-0.0004009297567590976,-0.0004009297567590976,0.42846845446926873,9.446797363625118e-07,-0.0023665945544801563,0.4284689268091369,0.01846678214886915,-0.016902991787643554,0.4284689268091369,-0.25871059274680336,-0.0023665945544801563,0.4284689268091369,0.0,0.0,0.4284689268091369,0.0,0,,,,1.08468125895563,0.08468125895563017,-0.5027616874951756,0.005523374990351085,0.005523374990351085,0.2587115374265397,0.25871059274680336,0.001965664797721063,0.0,-4.723398681627522e-07,0.0,-0.01886771190562825,-0.01846678214886915,0.016502062030884456,0.016902991787643554,-4.723398681627522e-07,0.0
13,-0.0004009297567590933,0.42846845446926873,-0.01886771190562825,0.016502062030884456,0.42846845446926873,0.2587115374265397,-0.0006923479525983771,0.42846986055871406,-0.0006923479525983746,-0.0006923479525983746,0.42846986055871406,2.812178890618553e-06,-0.0009837661484376609,0.4284712666481594,0.0174830160004315,-0.017886757936081205,0.4284712666481594,-0.25870591306875845,-0.0009837661484376609,0.4284712666481594,0.0,0.0,0.4284712666481594,0.0,0,,,,0.9548557723996167,0.02257211380019164,-0.5011479954725243,0.0022959909450485597,0.0022959909450485597,0.25870872524764904,0.25870591306875845,0.0002914181958392838,0.0,-1.4060894453216122e-06,0.0,-0.018175363953029874,-0.0174830160004315,0.01719440998348283,0.017886757936081205,-1.4060894453216122e-06,0.0
14,-0.0006923479525983771,0.42846986055871406,-0.018175363953029874,0.01719440998348283,0.42846986055871406,0.25870872524764904,-0.00041858287024052366,0.4284703753381224,-0.0004185828702405227,-0.0004185828702405227,0.4284703753381224,1.02955881667002e-06,-0.00014481778788267023,0.4284708901175307,0.01733819821254883,-0.018031575723963876,0.4284708901175307,-0.2587066661300157,-0.00014481778788267023,0.4284708901175307,0.0,0.0,0.4284708901175307,0.0,0,,,,0.9230929651374224,0.038453517431288775,-0.5001689937300559,0.00033798746011180905,0.00033798746011180905,0.2587076956888324,0.2587066661300157,-0.0002737650823578534,0.0,-5.147794083226742e-07,0.0,-0.01775678108278935,-0.01733819821254883,0.017612992853723353,0.018031575723963876,-5.147794083226742e-07,0.0
15,-0.00041858287024052366,0.4284703753381224,-0.01775678108278935,0.017612992853723353,0.4284703753381224,0.2587076956888324,-0.00014062187151022996,0.42847043353148956,-0.00014062187151023253,-0.00014062187151023253,0.42847043353148956,1.1638673440643814e-07,0.00013733912722006374,0.42847049172485674,0.017475537339768886,-0.01789423659674382,0.42847049172485674,-0.25870746291536356,0.00013733912722006374,0.42847049172485674,0.0,0.0,0.42847049172485674,0.0,0,,,,0.9532028924831448,0.023398553758427587,-0.499519199817003,0.0003205334553312865,0.0003205334553312865,0.258707579302098,0.25870746291536356,-0.0002779609987302937,0.0,-5.819336718060342e-08,0.0,-0.01761615921127912,-0.017475537339768886,0.017753614725233586,0.01789423659674382,-5.819336718060342e-08,0.0
16,-0.00014062187151022993,0.42847043353148956,-0.01761615921127912,0.017753614725233586,0.42847043353148956,0.258707579302098,-7.915903117149409e-07,0.42847043353333514,-7.915903117161616e-07,-7.91590311719631e-07,0.42847043353333514,3.691105034788591e-12,0.00013903869088680005,0.4284704335351807,0.017614576030655686,-0.017755197905857025,0.4284704335351807,-0.2587075792947158,0.00013903869088680005,0.4284704335351807,0.0,0.0,0.4284704335351807,0.0,0,,,,0.9841599202727049,0.007920039863647532,-0.4995132498767547,0.000324500082163508,0.000324500082163508,0.2587075792984069,0.2587075792947158,-0.000139830281198515,0.0,-1.845579244985629e-12,0.0,-0.017615367620967402,-0.017614576030655686,0.017754406315545306,0.017755197905857025,-1.845579244985629e-12,0.0
17,-7.915903117149418e-07,0.42847043353333514,-0.017615367620967402,0.017754406315545306,0.42847043353333514,0.2587075792984069,3.4560016791979165e-05,0.42847043705188426,3.456001679198045e-05,3.456001679198045e-05,0.42847043705188426,7.037098270356734e-09,6.991162389567327e-05,0.4284704405704334,0.017684487654551363,-0.017685286281961345,0.4284704405704334,-0.25870756522421035,6.991162389567327e-05,0.4284704405704334,0.0,0.0,0.4284704405704334,0.0,0,,,,0.9999096845369366,4.515773153168645e-05,-0.4997552516441883,0.00016316557054110473,0.00016316557054110473,0.2587075722613086,0.25870756522421035,-3.535160710369411e-05,0.0,-3.5185491187306184e-09,0.0,-0.017649927637759383,-0.017684487654551363,0.017719846298753325,0.017685286281961345,-3.5185491187306184e-09,0.0
18,3.4560016791979165e-05,0.42847043705188426,-0.017649927637759383,0.017719846298753325,0.42847043705188426,0.2587075722613086,2.611866467786843e-05,0.42847043906142146,2.6118664677863418e-05,2.6118664677863418e-05,0.42847043906142146,4.019074455957e-09,1.7677312563757693e-05,0.42847044107095866,0.01770216496711511,-0.017667608969397598,0.42847044107095866,-0.25870756422315966,1.7677312563757693e-05,0.42847044107095866,0.0,0.0,0.42847044107095866,0.0,0,,,,1.0019520774877935,0.0019520774877934688,-0.49993811482355854,4.125678429432234e-05,4.125678429432234e-05,0.2587075682422341,0.25870756422315966,8.441352114110736e-06,0.0,-2.009537203306877e-09,0.0,-0.017676046302437246,-0.01770216496711511,0.01769372763407546,0.017667608969397598,-2.009537203306877e-09,0.0
19,2.611866467786843e-05,0.42847043906142146,-0.017676046302437246,0.01769372763407546,0.42847043906142146,0.2587075682422341,1.0949822499853658e-05,0.4284704394145798,1.094982249985263e-05,1.094982249985263e-05,0.4284704394145798,7.063166677049274e-10,-4.2190196781611135e-06,0.42847043976773813,0.01769794594743695,-0.017671827989075756,0.42847043976773813,-0.2587075668296008,-4.2190196781611135e-06,0.42847043976773813,0.0,0.0,0.42847043976773813,0.0,0,,,,1.0014757621273547,0.001475762127354563,-0.5000049233497653,9.846699530656366e-06,9.846699530656366e-06,0.25870756753591745,0.2587075668296008,1.5168842178014771e-05,0.0,-3.5315833590843226e-10,0.0,-0.0176869961249371,-0.01769794594743695,0.01768277781157561,0.017671827989075756,-3.5315833590843226e-10,0.0
20,1.0949822499853658e-05,0.4284704394145798,-0.0176869961249371,0.01768277781157561,0.4284704394145798,0.25870756753591745,1.6828731139342466e-06,0.4284704394229211,1.6828731139346964e-06,1.6828731139346964e-06,0.4284704394229211,1.6682622361730427e-11,-7.5840762719851645e-06,0.42847043943126245,0.017690361871164968,-0.01767941206534774,0.42847043943126245,-0.2587075675025522,-7.5840762719851645e-06,0.42847043943126245,0.0,0.0,0.42847043943126245,0.0,0,,,,1.0006189701430062,0.00061897014300627,-0.5000088501744508,1.7700348901669898e-05,1.7700348901669898e-05,0.25870756751923485,0.2587075675025522,9.26694938591941e-06,0.0,-8.341327628613726e-12,0.0,-0.017688678998051034,-0.017690361871164968,0.017681094938461674,0.01767941206534774,-8.341327628613726e-12,0.0
21,1.6828731139342475e-06,0.4284704394229211,-0.017688678998051034,0.017681094938461674,0.4284704394229211,0.25870756751923485,-1.4752998240465162e-06,0.4284704394293315,-1.4752998240448456e-06,-1.475299824048315e-06,0.4284704394293315,1.2820765025754486e-11,-4.633472762027279e-06,0.42847043943574187,0.017685728398402944,-0.01768404553810977,0.42847043943574187,-0.2587075674935933,-4.633472762027279e-06,0.42847043943574187,0.0,0.0,0.42847043943574187,0.0,0,,,,1.000095153575542,9.515357554201742e-05,-0.5000054069923332,1.0813984666314807e-05,1.0813984666314807e-05,0.2587075675064141,0.2587075674935933,3.1581729379807634e-06,0.0,-6.410372233034423e-12,0.0,-0.01768720369822699,-0.017685728398402944,0.017682570238285723,0.01768404553810977,-6.410372233034423e-12,0.0
22,-1.475299824046516e-06,0.4284704394293315,-0.01768720369822699,0.017682570238285723,0.4284704394293315,0.2587075675064141,-1.5271933759674478e-06,0.4284704394362008,-1.5271933759691825e-06,-1.527193375972652e-06,0.4284704394362008,1.3738565840526462e-11,-1.5790869278883795e-06,0.42847043944307006,0.01768414931147505,-0.017685624625037668,0.42847043944307006,-0.258707567478937,-1.5790869278883795e-06,0.42847043944307006,0.0,0.0,0.42847043944307006,0.0,0,,,,0.9998331624023582,8.341879882090009e-05,-0.5000018427022993,3.685404598601695e-06,3.685404598601695e-06,0.25870756749267554,0.258707567478937,5.1893551920931795e-08,0.0,-6.869282920263231e-12,0.0,-0.01768567650485102,-0.01768414931147505,0.017684097431661695,0.017685624625037668,-6.869282920263231e-12,0.0
23,-1.5271933759674478e-06,0.4284704394362008,-0.01768567650485102,0.017684097431661695,0.4284704394362008,0.25870756749267554,-7.765675294071932e-07,0.42847043943797697,-7.765675294063579e-07,-7.765675294098273e-07,0.42847043943797697,3.5523353805847026e-12,-2.594168284693855e-08,0.42847043943975316,0.017684123369792207,-0.017685650566720515,0.42847043943975316,-0.2587075674855709,-2.594168284693855e-08,0.42847043943975316,0.0,0.0,0.42847043943975316,0.0,0,,,,0.9998272953632612,8.635231836939816e-05,-0.5000000302724301,6.054486017952281e-08,6.054486017952281e-08,0.2587075674891232,0.2587075674855709,-7.506258465602546e-07,0.0,-1.7761903059465567e-12,0.0,-0.017684899937321613,-0.017684123369792207,0.017684873999191105,0.017685650566720515,-1.7761903059465567e-12,0.0
24,-7.765675294071932e-07,0.42847043943797697,-0.017684899937321613,0.017684873999191105,0.42847043943797697,0.2587075674891232,-2.0062647425509256e-07,0.42847043943809554,-2.0062647425322933e-07,-2.0062647425322933e-07,0.42847043943809554,2.37102518688651e-13,3.7531458089700803e-07,0.4284704394382141,0.017684498684373107,-0.01768527525213961,0.4284704394382141,-0.258707567488649,3.7531458089700803e-07,0.4284704394382141,0.0,0.0,0.4284704394382141,0.0,0,,,,0.999912179171041,4.3910414479486626e-05,-0.49999868608935527,8.759404298441194e-07,8.759404298441194e-07,0.2587075674888861,0.258707567488649,-5.759410551521006e-07,0.0,-1.1857181902996672e-13,0.0,-0.01768469931084736,-0.017684498684373107,0.01768507462566536,0.01768527525213961,-1.1857181902996672e-13,0.0
25,-2.0062647425509259e-07,0.42847043943809554,-0.01768469931084736,0.01768507462566536,0.42847043943809554,0.2587075674888861,4.367208312524614e-08,0.42847043943810115,4.3672083130386063e-08,4.3672083130386063e-08,0.42847043943810115,1.1233812234355288e-14,2.8797064050558486e-07,0.42847043943810675,0.01768478665501362,-0.017684987281499098,0.42847043943810675,-0.25870756748886364,2.8797064050558486e-07,0.42847043943810675,0.0,0.0,0.42847043943810675,0.0,0,,,,0.9999773110964363,1.1344451781858389e-05,-0.4999989918652,6.720898666503753e-07,6.720898666503753e-07,0.2587075674888749,0.25870756748886364,-2.4429855738033875e-07,0.0,-5.6066262743570405e-15,0.0,-0.01768474298293049,-0.01768478665501362,0.017685030953582228,0.017684987281499098,-5.6066262743570405e-15,0.0
26,4.367208312524611e-08,0.42847043943810115,-0.01768474298293049,0.017685030953582228,0.42847043943810115,0.2587075674888749,8.291067359255553e-08,0.4284704394381214,8.291067359403326e-08,8.291067359056381e-08,0.4284704394381214,4.0494356838920527e-14,1.2214926405986495e-07,0.42847043943814167,0.01768490880427768,-0.017684865132235047,0.42847043943814167,-0.2587075674887939,1.2214926405986495e-07,0.42847043943814167,0.0,0.0,0.42847043943814167,0.0,0,,,,1.0000024694525211,2.4694525210255946e-06,-0.49999957237681014,2.8508212659907347e-07,2.8508212659907347e-07,0.25870756748883444,0.2587075674887939,-3.923859046730942e-08,0.0,-2.0261570199409107e-14,0.0,-0.017684825893604084,-0.01768490880427768,0.017684948042908637,0.017684865132235047,-2.0261570199409107e-14,0.0
27,8.291067359255553e-08,0.4284704394381214,-0.017684825893604084,0.017684948042908637,0.4284704394381214,0.25870756748883444,5.1264990668309154e-08,0.4284704394381291,5.126499066920864e-08,5.1264990665739196e-08,0.4284704394381291,1.5477331350700332e-14,1.961930774406278e-08,0.42847043943813684,0.017684928423585423,-0.017684845512927306,0.42847043943813684,-0.25870756748880347,1.961930774406278e-08,0.42847043943813684,0.0,0.0,0.42847043943813684,0.0,0,,,,1.0000046882099904,4.688209990555414e-06,-0.4999999313162382,4.578917455726941e-08,4.578917455726941e-08,0.25870756748881896,0.25870756748880347,3.1645682924246375e-08,0.0,-7.716050021144838e-15,0.0,-0.017684877158594754,-0.017684928423585423,0.01768489677791797,0.017684845512927306,-7.716050021144838e-15,0.0
28,5.1264990668309154e-08,0.4284704394381291,-0.017684877158594754,0.01768489677791797,0.4284704394381291,0.25870756748881896,1.7721078010105955e-08,0.42847043943813007,1.7721078011262437e-08,1.772107800779299e-08,0.42847043943813007,1.8503717077085944e-15,-1.5822834648097243e-08,0.428470439438131,0.017684912600750776,-0.017684861335761956,0.428470439438131,-0.25870756748881524,-1.5822834648097243e-08,0.428470439438131,0.0,0.0,0.428470439438131,0.0,0,,,,1.000002898797974,2.898797974104639e-06,-0.5000000184643247,3.69286494275925e-08,3.69286494275925e-08,0.2587075674888171,0.25870756748881524,3.35439126582032e-08,0.0,-9.43689570931383e-16,0.0,-0.017684894879672765,-0.017684912600750776,0.017684879056839964,0.017684861335761956,-9.43689570931383e-16,0.0
29,1.7721078010105952e-08,0.42847043943813007,-0.017684894879672765,0.017684879056839964,0.42847043943813007,0.2587075674888171,4.74561303448473e-10,0.42847043943813007,4.74561303448473e-10,4.745612999790261e-10,0.42847043943813007,0.0,-1.6771955403209006e-08,0.42847043943813007,0.01768489582879537,-0.017684878107717364,0.42847043943813007,-0.2587075674888171,-1.6771955403209006e-08,0.42847043943813007,0.0,0.0,0.42847043943813007,0.0,0,,,,1.000001002045937,1.0020459367821033e-06,-0.5000000195718932,3.9143786500657366e-08,3.9143786500657366e-08,0.2587075674888171,0.2587075674888171,1.724651670665748e-08,0.0,0.0,0.0,-0.017684895354234068,-0.01768489582879537,0.017684878582278664,0.017684878107717364,0.0,0.0
30,4.74561303448473e-10,0.42847043943813007,-0.017684895354234068,0.017684878582278664,0.42847043943813007,0.2587075674888171,-4.074348549900877e-09,0.4284704394381301,-4.074348549515383e-09,-4.074348549515383e-09,0.4284704394381301,9.868649107779169e-17,-8.623258403250228e-09,0.4284704394381302,0.01768488720553697,-0.017684886730975763,0.4284704394381302,-0.2587075674888169,-8.623258403250228e-09,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000268342795,2.6834279465148825e-08,-0.5000000100628393,2.012567871556843e-08,2.012567871556843e-08,0.258707567488817,0.2587075674888169,4.54890985334935e-09,0.0,-5.551115123125783e-17,0.0,-0.01768489127988552,-0.01768488720553697,0.017684882656627213,0.017684886730975763,-5.551115123125783e-17,0.0
31,-4.074348549900877e-09,0.4284704394381301,-0.01768489127988552,0.017684882656627213,0.4284704394381301,0.258707567488817,-3.1744017263695835e-09,0.4284704394381302,-3.1744017275903147e-09,-3.1744017310597616e-09,0.4284704394381302,5.756711979537848e-17,-2.2744549028382896e-09,0.42847043943813024,0.017684884931082064,-0.017684889005430676,0.42847043943813024,-0.2587075674888169,-2.2744549028382896e-09,0.42847043943813024,0.0,0.0,0.42847043943813024,0.0,0,,,,0.9999995392282517,2.3038587415591394e-07,-0.5000000026541561,5.308312297625175e-09,5.308312297625175e-09,0.25870756748881696,0.2587075674888169,-8.999468235312939e-10,0.0,-5.551115123125783e-17,0.0,-0.01768488810548379,-0.017684884931082064,0.017684885831028944,0.017684889005430676,-5.551115123125783e-17,0.0
32,-3.1744017263695835e-09,0.4284704394381302,-0.01768488810548379,0.017684885831028944,0.4284704394381302,0.25870756748881696,-1.3622141476806779e-09,0.4284704394381302,-1.3622141470381877e-09,-1.3622141470381877e-09,0.4284704394381302,1.644774851296528e-17,4.4997343100822773e-10,0.4284704394381302,0.017684885381055497,-0.01768488855545724,0.4284704394381302,-0.2587075674888169,4.4997343100822773e-10,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999996410040435,1.7949797825878022e-07,-0.49999999842472176,1.050185472767492e-09,1.050185472767492e-09,0.25870756748881696,0.2587075674888169,-1.8121875786889056e-09,0.0,0.0,0.0,-0.017684886743269644,-0.017684885381055497,0.01768488719324309,0.01768488855545724,0.0,0.0
33,-1.3622141476806779e-09,0.4284704394381302,-0.017684886743269644,0.01768488719324309,0.4284704394381302,0.25870756748881696,-2.2806017491161512e-10,0.4284704394381302,-2.2806017491161512e-10,-2.2806017491161512e-10,0.4284704394381302,0.0,9.060937978574476e-10,0.4284704394381302,0.017684886287149294,-0.01768488764936344,0.4284704394381302,-0.25870756748881696,9.060937978574476e-10,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999998459459654,7.702701732004158e-08,-0.4999999968279243,2.1147171763952802e-09,2.1147171763952802e-09,0.25870756748881696,0.25870756748881696,-1.1341539727690627e-09,0.0,0.0,0.0,-0.01768488651520947,-0.017684886287149294,0.017684887421303266,0.01768488764936344,0.0,0.0
34,-2.2806017491161512e-10,0.4284704394381302,-0.01768488651520947,0.017684887421303266,0.4284704394381302,0.25870756748881696,1.6950840557583557e-10,0.4284704394381302,1.6950840731055905e-10,1.695084038411121e-10,0.4284704394381302,0.0,5.670769860632863e-10,0.4284704394381302,0.017684886854226284,-0.01768488708228646,0.4284704394381302,-0.25870756748881696,5.670769860632863e-10,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999742084669,1.2895766565712563e-08,-0.4999999980147627,1.3234915034206706e-09,1.3234915034206706e-09,0.25870756748881696,0.25870756748881696,-3.975685804874507e-10,0.0,0.0,0.0,-0.017684886684717877,-0.017684886854226284,0.017684887251794863,0.01768488708228646,0.0,0.0
35,1.6950840557583557e-10,0.4284704394381302,-0.017684886684717877,0.017684887251794863,0.4284704394381302,0.25870756748881696,1.8414634921082307e-10,0.4284704394381302,1.841463474760996e-10,1.841463474760996e-10,0.4284704394381302,0.0,1.9878429284581056e-10,0.4284704394381302,0.01768488705301057,-0.017684886883502168,0.4284704394381302,-0.25870756748881696,1.9878429284581056e-10,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.00000000958493,9.584929960837485e-09,-0.499999999304091,4.639393399145203e-10,4.639393399145203e-10,0.25870756748881696,0.25870756748881696,-1.4637943634987494e-11,0.0,0.0,0.0,-0.017684886868864224,-0.01768488705301057,0.017684887067648515,0.017684886883502168,0.0,0.0
36,1.8414634921082307e-10,0.4284704394381302,-0.017684886868864224,0.017684887067648515,0.4284704394381302,0.25870756748881696,9.573266138152015e-11,0.4284704394381302,9.573266138152015e-11,9.573265791207319e-11,0.4284704394381302,0.0,7.318973552217223e-12,0.4284704394381302,0.017684887060329547,-0.0176848868761832,0.4284704394381302,-0.25870756748881696,7.318973552217223e-12,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000104126392,1.0412639195322981e-08,-0.4999999999743775,1.708163009288313e-11,1.708163009288313e-11,0.25870756748881696,0.25870756748881696,8.841368782930292e-11,0.0,0.0,0.0,-0.017684886964596885,-0.017684887060329547,0.017684886971915857,0.0176848868761832,0.0,0.0
37,9.573266138152015e-11,0.4284704394381302,-0.017684886964596885,0.017684886971915857,0.4284704394381302,0.25870756748881696,2.576290916711521e-11,0.4284704394381302,2.576290916711521e-11,2.576290569766826e-11,0.4284704394381302,0.0,-4.4206843047289723e-11,0.4284704394381302,0.017684887016122704,-0.017684886920390046,0.4284704394381302,-0.25870756748881696,-4.4206843047289723e-11,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000054132467,5.413246739749411e-09,-0.5000000000515868,1.0317361240896773e-10,1.0317361240896773e-10,0.25870756748881696,0.25870756748881696,6.996975221440493e-11,0.0,0.0,0.0,-0.017684886990359795,-0.017684887016122704,0.01768488694615295,0.017684886920390046,0.0,0.0
38,2.576290916711521e-11,0.4284704394381302,-0.017684886990359795,0.01768488694615295,0.4284704394381302,0.25870756748881696,-4.610983470043628e-12,0.4284704394381302,-4.610981735320152e-12,-4.610985204767104e-12,0.4284704394381302,0.0,-3.498487610720247e-11,0.4284704394381302,0.01768488698113783,-0.017684886955374922,0.4284704394381302,-0.25870756748881696,-3.498487610720247e-11,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000014567756,1.4567754780259179e-09,-0.5000000000408253,8.165061784210711e-11,8.165061784210711e-11,0.25870756748881696,0.25870756748881696,3.037389263715884e-11,0.0,0.0,0.0,-0.017684886985748813,-0.01768488698113783,0.017684886950763937,0.017684886955374922,0.0,0.0
39,-4.610983470043628e-12,0.4284704394381302,-0.017684886985748813,0.017684886950763937,0.4284704394381302,0.25870756748881696,-9.898961858545441e-12,0.4284704394381302,-9.898967062715869e-12,-9.898967062715869e-12,0.4284704394381302,0.0,-1.5186940247047254e-11,0.4284704394381302,0.01768488696595088,-0.01768488697056187,0.4284704394381302,-0.25870756748881696,-1.5186940247047254e-11,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999994785387,2.607306592850023e-10,-0.5000000000177223,3.544454610909092e-11,3.544454610909092e-11,0.25870756748881696,0.25870756748881696,5.287978388501813e-12,0.0,0.0,0.0,-0.017684886975849846,-0.01768488696595088,0.017684886960662904,0.01768488697056187,0.0,0.0
40,-9.898961858545441e-12,0.4284704394381302,-0.017684886975849846,0.017684886960662904,0.4284704394381302,0.25870756748881696,-6.271474659036436e-12,0.4284704394381302,-6.271476393759912e-12,-6.271476393759912e-12,0.4284704394381302,0.0,-2.6439874595274304e-12,0.4284704394381302,0.017684886963306893,-0.017684886973205857,0.4284704394381302,-0.25870756748881696,-2.6439874595274304e-12,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999988805173,5.597413643698701e-10,-0.5000000000030854,6.170758157773015e-12,6.170758157773015e-12,0.25870756748881696,0.25870756748881696,-3.6274871995090052e-12,0.0,0.0,0.0,-0.01768488696957837,-0.017684886963306893,0.01768488696693438,0.017684886973205857,0.0,0.0
41,-6.271474659036436e-12,0.4284704394381302,-0.01768488696957837,0.01768488696693438,0.4284704394381302,0.25870756748881696,-2.2288629275557525e-12,0.4284704394381302,-2.2288663970027045e-12,-2.2288698664496565e-12,0.4284704394381302,0.0,1.8137488039249305e-12,0.4284704394381302,0.017684886965120637,-0.01768488697139212,0.4284704394381302,-0.25870756748881696,1.8137488039249305e-12,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999992907522,3.546238858120887e-10,-0.4999999999936504,4.233078030548313e-12,4.233078030548313e-12,0.25870756748881696,0.25870756748881696,-4.042611731480683e-12,0.0,0.0,0.0,-0.017684886967349503,-0.017684886965120637,0.01768488696916325,0.01768488697139212,0.0,0.0
42,-2.2288629275557525e-12,0.4284704394381302,-0.017684886967349503,0.01768488696916325,0.4284704394381302,0.25870756748881696,-1.0377809722683651e-13,0.4284704394381302,-1.0377809722683651e-13,-1.0378156667378846e-13,0.4284704394381302,0.0,2.0213067331020795e-12,0.4284704394381302,0.017684886967141947,-0.017684886969370813,0.4284704394381302,-0.25870756748881696,2.0213067331020795e-12,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999997479354,1.2603229571084285e-10,-0.49999999999292377,4.717494013712351e-12,4.717494013712351e-12,0.25870756748881696,0.25870756748881696,-2.125084830328916e-12,0.0,0.0,0.0,-0.017684886967245725,-0.017684886967141947,0.01768488696926703,0.017684886969370813,0.0,0.0
43,-1.0377809722683651e-13,0.4284704394381302,-0.017684886967245725,0.01768488696926703,0.4284704394381302,0.25870756748881696,4.793821589688108e-13,0.4284704394381302,4.793838936922867e-13,4.793804242453348e-13,0.4284704394381302,0.0,1.062542415164458e-12,0.4284704394381302,0.017684886968204493,-0.01768488696830827,0.4284704394381302,-0.25870756748881696,1.062542415164458e-12,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999999882636,5.8681948189587274e-12,-0.4999999999962802,2.4798499904866505e-12,2.4798499904866505e-12,0.25870756748881696,0.25870756748881696,-5.831602561956473e-13,0.0,0.0,0.0,-0.01768488696772511,-0.017684886968204493,0.01768488696878765,0.01768488696830827,0.0,0.0
44,4.793821589688108e-13,0.4284704394381302,-0.01768488696772511,0.01768488696878765,0.4284704394381302,0.25870756748881696,3.8548331193766217e-13,0.4284704394381302,3.854798424907102e-13,3.854798424907102e-13,0.4284704394381302,0.0,2.9158446490651357e-13,0.4284704394381302,0.01768488696849607,-0.01768488696801669,0.4284704394381302,-0.25870756748881696,2.9158446490651357e-13,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000000271065,2.7106539235433047e-11,-0.49999999999897915,6.805241110422449e-13,6.805241110422449e-13,0.25870756748881696,0.25870756748881696,9.389884703114859e-14,0.0,0.0,0.0,-0.01768488696811059,-0.01768488696849607,0.01768488696840217,0.01768488696801669,0.0,0.0
45,3.8548331193766217e-13,0.4284704394381302,-0.01768488696811059,0.01768488696840217,0.4284704394381302,0.25870756748881696,1.6926737789191293e-13,0.4284704394381302,1.6926737789191293e-13,1.6926390844496098e-13,0.4284704394381302,0.0,-4.694855615383631e-14,0.4284704394381302,0.017684886968449123,-0.017684886968063643,0.4284704394381302,-0.25870756748881696,-4.694855615383631e-14,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000000217972,2.179711966476816e-11,-0.5000000000000547,1.0957245082158237e-13,1.0957245082158237e-13,0.25870756748881696,0.25870756748881696,2.1621593404574924e-13,0.0,0.0,0.0,-0.017684886968279856,-0.017684886968449123,0.017684886968232907,0.017684886968063643,0.0,0.0
46,1.6926737789191293e-13,0.4284704394381302,-0.017684886968279856,0.017684886968232907,0.4284704394381302,0.25870756748881696,3.0579705434519155e-14,0.4284704394381302,3.058317488147111e-14,3.05762359875672e-14,0.4284704394381302,0.0,-1.0810796702287462e-13,0.4284704394381302,0.017684886968341022,-0.017684886968171755,0.4284704394381302,-0.25870756748881696,-1.0810796702287462e-13,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000000095715,9.571343717595937e-12,-0.5000000000001261,2.523113780372825e-13,2.523113780372825e-13,0.25870756748881696,0.25870756748881696,1.3868767245739377e-13,0.0,0.0,0.0,-0.01768488696831044,-0.017684886968341022,0.01768488696820233,0.017684886968171755,0.0,0.0
47,3.0579705434519155e-14,0.4284704394381302,-0.01768488696831044,0.01768488696820233,0.4284704394381302,0.25870756748881696,-1.9382065397088866e-14,0.4284704394381302,-1.938033067361289e-14,-1.9383800120564842e-14,0.4284704394381302,0.0,-6.934383622869689e-14,0.4284704394381302,0.01768488696827168,-0.0176848869682411,0.4284704394381302,-0.25870756748881696,-6.934383622869689e-14,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,1.0000000000017293,1.7291723608536813e-12,-0.5000000000000809,1.618404208225663e-13,1.618404208225663e-13,0.25870756748881696,0.25870756748881696,4.996177083160802e-14,0.0,0.0,0.0,-0.01768488696829106,-0.01768488696827168,0.017684886968221715,0.0176848869682411,0.0,0.0
48,-1.9382065397088866e-14,0.4284704394381302,-0.01768488696829106,0.017684886968221715,0.4284704394381302,0.25870756748881696,-2.2180174363839456e-14,0.4284704394381302,-2.2180174363839456e-14,-2.218364381079141e-14,0.4284704394381302,0.0,-2.4978283330590045e-14,0.4284704394381302,0.0176848869682467,-0.017684886968266082,0.4284704394381302,-0.25870756748881696,-2.4978283330590045e-14,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.999999999997808,1.0960121699099545e-12,-0.5000000000000292,5.829639814439716e-14,5.829639814439716e-14,0.25870756748881696,0.25870756748881696,2.79810896675059e-15,0.0,0.0,0.0,-0.01768488696826888,-0.0176848869682467,0.0176848869682439,0.017684886968266082,0.0,0.0
49,-2.2180174363839456e-14,0.4284704394381302,-0.01768488696826888,0.0176848869682439,0.4284704394381302,0.25870756748881696,-1.1790915466214358e-14,0.4284704394381302,-1.1789180742738381e-14,-1.1789180742738381e-14,0.4284704394381302,0.0,-1.4016565685892601e-15,0.4284704394381302,0.0176848869682453,-0.017684886968267477,0.4284704394381302,-0.25870756748881696,-1.4016565685892601e-15,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.999999999997492,1.2539969063141143e-12,-0.5000000000000017,3.2713028474666923e-15,3.2713028474666923e-15,0.25870756748881696,0.25870756748881696,-1.0389258897625098e-14,0.0,0.0,0.0,-0.01768488696825709,-0.0176848869682453,0.017684886968255688,0.017684886968267477,0.0,0.0
50,-1.1790915466214358e-14,0.4284704394381302,-0.01768488696825709,0.017684886968255688,0.4284704394381302,0.25870756748881696,-3.299444051307887e-15,0.4284704394381302,-3.2959746043559335e-15,-3.299444051307887e-15,0.4284704394381302,0.0,5.192027363598584e-15,0.4284704394381302,0.017684886968250497,-0.017684886968262287,0.4284704394381302,-0.25870756748881696,5.192027363598584e-15,0.4284704394381302,0.0,0.0,0.4284704394381302,0.0,0,,,,0.9999999999986668,6.66577903984944e-13,-0.4999999999999818,1.2117585918895803e-14,1.2117585918895803e-14,0.25870756748881696,0.25870756748881696,-8.49147141490647e-15,0.0,0.0,0.0,-0.017684886968253793,-0.017684886968250497,0.017684886968258987,0.017684886968262287,0.0,0.0


==> df_opt.csv <==
iter,p0,p1,s0,s1,s2,r,x0,x1,z0,z1,z2,t,pt0,pt1,st0,st1,st2,rt,xt0,xt1,zt0,zt1,zt2,tt,bnd_iter,pres,dres,gap,pinf1,pinf2,dinf1,dinf2,dinf3,k,kt,w0,wt0,w1,wt1,y0,yt0,y1,yt1,y2,yt2
1,0.0,0.0,0.0,0.0,0.0,1.0,-0.21568627450980388,0.2696078431372549,0.05392156862745099,-0.21568627450980388,0.26960784313725483,0.5931372549019607,-0.43137254901960775,0.5392156862745098,0.10784313725490198,-0.43137254901960775,0.5392156862745097,0.18627450980392135,-0.3505967604433077,0.4584398976982097,0.10784313725490198,0.16155157715260013,0.48465473145780036,0.16155157715260013,2,3.1701846965699207,5.3403693931398415,0.4512482508476001,-0.7239396117900789,1.0,-0.8823802882380287,0.7647605764760576,1.0,0.4068627450980393,-0.024722932651321222,0.21568627450980388,0.08077578857630008,-0.2696078431372549,-0.08077578857630008,-0.05392156862745099,0.0,0.21568627450980388,0.5929241261722079,-0.26960784313725483,-0.054560954816709306
2,-0.1349104859335038,0.1888320545609548,0.05392156862745099,0.377237851662404,0.21504688832054553,0.5684143222506395,-0.056882805823158335,0.25961586874527354,0.2027330629221152,-0.056882805823158356,0.25961586874527354,0.26416428890371096,0.02114487428718713,0.33039968292959226,0.3515445572167794,-0.4910034633087207,0.30418484917000155,-0.04008574444321755,0.0,0.298615021311568,0.3178466161802427,0.06356932323604854,0.19070796970814563,0.06356932323604854,3,1.69747051109443,6.861181239344409,3.0668873555310245,-0.08232002017436257,0.9392362159591536,-0.5,0.0,1.0,0.3042500333469285,0.10365506767926609,-0.07802768011034547,-0.02114487428718713,-0.07078381418431873,-0.03178466161802429,-0.14881149429466423,-0.03369794103653673,0.43412065748556233,0.5545727865447693,-0.04456898042472801,-0.11347687946185592
3,-0.07802768011034547,0.22783120712724925,0.16903512188557845,0.49768998072161086,0.14613898928341762,0.36781935658297704,0.04228804471564268,0.2300656293037189,0.2723536740193616,0.042288044715642625,0.2300656293037189,0.18947961433055416,0.16260376954163083,0.23230005148018856,0.3756722261531448,-0.4131138912903256,0.3139922693240202,0.011139872078131274,0.126770675979487,0.19646695791804472,0.35833093562143836,0.07166618712428767,0.214998561372863,0.07166618712428767,2,0.7689049894566584,3.2535403454995238,3.0010709791426495,-0.208532706692929,0.9642285413451436,0.46787783546052153,0.6452518903070144,1.6452518903070144,0.17833974225242288,0.060526315046156395,-0.12031572482598815,-0.03583309356214384,-0.002234422176469658,-0.03583309356214384,-0.10331855213378316,-0.01734129053170641,0.45540193600596823,0.4847800784146133,-0.08392664002030129,-0.0989937079511572
4,0.006454951153498839,0.19423253574157506,0.2550123834876552,0.5270681231302559,0.1310719213525617,0.25000592937671057,0.0971644540820471,0.2207575069857416,0.3179219610677887,0.0971644540820471,0.22075750698574154,0.17912013445747987,0.18787395701059537,0.24728247822990812,0.3808315386479222,-0.33273921496616166,0.31044309261892133,0.10823433953824918,0.14768253874759088,0.20709105996690363,0.3808315386479222,0.08038283652600899,0.24114850957802697,0.08038283652600899,3,0.8372397035255921,1.8021914156847787,2.2898943036604558,-0.4967982261614451,1.0,0.5696927629651867,0.7131285086434578,1.7131285086434578,0.0708857949192307,-0.027851503012240195,-0.09070950292854826,-0.040191418263004486,-0.02652497124416653,-0.040191418263004486,-0.06290957758013349,0.0,0.42990366904820876,0.4131220514921706,-0.08968558563317983,-0.06929458304089436
5,0.05697303581904262,0.1805660887227371,0.3179219610677887,0.5102865055742177,0.15146292394484714,0.15126863144523967,0.12616787553503123,0.22607327463031646,0.3522411501653477,0.12616787553503123,0.22607327463031646,0.15443672569060765,0.19536271525101984,0.2715804605378958,0.38656033926290667,-0.2579507545041553,0.30068362531578574,0.15760481993597564,0.1503550400652096,0.22657278535208558,0.38656033926290667,0.09001535037162048,0.27004605111486146,0.09001535037162048,3,0.6703266658906732,0.6953040675256625,1.1924057116661382,-0.7358572535805297,1.0,0.4954088693721327,0.6636059129147551,1.6636059129147551,-0.003168094245367986,-0.06758946956435516,-0.06919483971598861,-0.045007675185810225,-0.04550718590757935,-0.045007675185810225,-0.03431918909755899,0.0,0.3841186300391865,0.34796610487577573,-0.07461035068546931,-0.030637574200924278
6,0.081160200349221,0.18106559944450623,0.3522411501653477,0.474133980410807,0.19543570042939215,0.08684725612625249,0.13523689282268486,0.24002332921279937,0.37526022203548426,0.13523689282268486,0.24002332921279934,0.12656443042183688,0.18931358529614872,0.2989810589810925,0.39827929390562083,-0.20366019476543729,0.2846109579962065,0.16628160471742126,0.14320047198835636,0.2528679456733002,0.39827929390562083,0.0922262266155847,0.2766786798467541,0.0922262266155847,2,0.5527087819090917,0.4139910799721262,0.41881555887639843,-0.919574428805189,1.0,0.34945803395758324,0.5663053559717222,1.5663053559717222,-0.039717174295584384,-0.07405537810183656,-0.05407669247346386,-0.04611311330779236,-0.05895772976829314,-0.04611311330779233,-0.023019071870136576,0.0,0.33889708758812215,0.295886421381022,-0.04458762878340719,-0.00793227814945241
7,0.0891237795148925,0.19391021590500704,0.37526022203548426,0.43112331420370686,0.2320910510633469,0.05250905232000032,0.13386569331832965,0.2568600845415684,0.39072577785989804,0.1338656933183296,0.2568600845415684,0.10318445793919667,0.1786076071217668,0.31980995317812977,0.4061913336843118,-0.16339192756704768,0.28162911801978985,0.15385986355839304,0.13067226389350806,0.27187460994987106,0.40619133368431176,0.09587068645651746,0.28162911801978985,0.09587068645651746,3,0.3630054057532486,0.49999999999999967,0.21992667277849054,-0.9999999999999989,0.9999999999999998,0.22095145580678766,0.4806343038711917,1.4806343038711918,-0.050675405619196354,-0.05798917710187558,-0.044741913803437144,-0.04793534322825874,-0.06294986863656135,-0.04793534322825871,-0.01546555582441378,-5.551115123125783e-17,0.29725762088537727,0.25926261402356515,-0.024769033478221486,0.0
8,0.08593035009007091,0.2089247413133097,0.390725777859898,0.39312830734189474,0.2568600845415684,0.045195280837321106,0.12760785635209707,0.27206393931153866,0.3996717956636357,0.12760785635209698,0.27206393931153866,0.08728907057193688,0.16928536261412322,0.3352031373097676,0.4086178134673734,-0.13791259463770078,0.28726779408150893,0.12938286030655266,0.12054245948796377,0.2864602341836081,0.4086178134673734,0.09748580625231891,0.28726779408150893,0.09748580625231891,3,0.23651292554290593,0.4999999999999998,0.5002012230382398,-1.0,1.0,0.13119996304985282,0.4207999753665686,1.4207999753665685,-0.04209378973461578,-0.03189705405423375,-0.041677506262026154,-0.04874290312615945,-0.06313919799822895,-0.048742903126159476,-0.008946017803737716,0.0,0.26552045098979776,0.23539840089001968,-0.01520385476997027,0.0
9,0.07886495322593762,0.22332103618537916,0.3996717956636357,0.36300625724211666,0.27206393931153866,0.05539201651770313,0.12000596682328732,0.2841424857939517,0.4041484526172391,0.12000596682328729,0.2841424857939517,0.07737665304458896,0.16114698042063702,0.34496393540252424,0.40862510957084247,-0.12299432359554208,0.2962210322763647,0.09936128957147479,0.1125345664764367,0.2963515214583239,0.40862510957084247,0.09722482788840064,0.29167448366520193,0.09722482788840064,2,0.1574673766006489,0.45323675330768853,0.5728817261833776,-0.9380633076570416,1.0,0.06960007792095557,0.3797333852806371,1.379733385280637,-0.02198463652688583,-0.002136461683074145,-0.0411410135973497,-0.04861241394420032,-0.060821449608572525,-0.04861241394420035,-0.004476656953603386,0.0,0.24300029041882937,0.22021915148394272,-0.012078546482413022,-0.004546548611162771
10,0.071393552879087,0.23553007184975136,0.4041484526172391,0.34022511830723,0.2795959371827889,0.07524019136151482,0.11275515016783996,0.2928164586535339,0.4055716088213739,0.11275515016783996,0.2928164586535339,0.07193006447866232,0.15411674745659293,0.3501028454573164,0.4069947650255087,-0.11471481797155009,0.3060369801242789,0.06861993759580982,0.10524171021946027,0.30122780822018375,0.4069947650255087,0.09775007447426531,0.29325022342279594,0.09775007447426531,2,0.08161205851038078,0.403088485578762,0.5478098212648996,-0.8194512530382789,1.0,0.02406371862520773,0.34937581241680515,1.3493758124168052,0.003310126882852496,0.02913013687845549,-0.041361597288752966,-0.04887503723713266,-0.057286386803782535,-0.04887503723713266,-0.0014231562041348012,0.0,0.22746996813939005,0.2124648924458154,-0.013220521470744984,-0.012786756701482938
11,0.0638801129307073,0.2439414214164012,0.4055716088213739,0.32522004261365534,0.28002970195205096,0.10106020135711781,0.1065547907275364,0.2978601357294702,0.40441492645700655,0.10655479072753632,0.2978601357294702,0.07059246572612085,0.1492294685243655,0.35177885004253917,0.4032582440926392,-0.1121104611585827,0.3156905695068894,0.04012473009512389,0.10029076692694541,0.3028401484451191,0.4032582440926393,0.09787740319484016,0.29363220958452046,0.09787740319484016,2,0.09407624804132553,0.3792398056565882,0.4294461240594938,-0.6848623611137359,1.0000000000000002,-0.003248987418587701,0.33116734172094153,1.3311673417209415,0.03046773563099696,0.05775267309971627,-0.0426746777968291,-0.04893870159742009,-0.053918714313068966,-0.04893870159742009,0.001156682364367334,5.551115123125783e-17,0.21866525188611902,0.20998786435342287,-0.01783043377741922,-0.02205835992236893
12,0.057616089130116316,0.24892143413205012,0.4044149264570066,0.3165426550809592,0.27580177580710125,0.12834513882583712,0.10155068169235773,0.2999895996506129,0.4015402813429706,0.1015506816923577,0.29998959965061284,0.07238134424803834,0.14548527425459915,0.35105776516917564,0.3986656362289346,-0.11344129169624378,0.32417742349412443,0.016417549670239562,0.09662527216032712,0.30219776307490365,0.3986656362289346,0.09772000418854404,0.2931600125656321,0.09772000418854404,3,0.09248618626574956,0.32791630357003143,0.2939749389274797,-0.5593310204146154,1.0,-0.02038722336748089,0.3197418510883461,1.319741851088346,0.05596379457779878,0.08130245451830448,-0.043934592562241415,-0.04886000209427202,-0.051068165518562775,-0.04886000209427199,0.002874645114036012,0.0,0.2149919733886015,0.21116129588478783,-0.02418782384351159,-0.031017410928492306
13,0.05269067959808571,0.2511295975563409,0.4015402813429706,0.31271197757714553,0.26897218872212053,0.1536837987663428,0.09764736296754568,0.30008704782547635,0.3977344107930221,0.09764736296754564,0.30008704782547635,0.07626643882254275,0.14260404633700566,0.3490444980946118,0.39392854024307355,-0.11741725164205424,0.33120190692883217,-0.001150921121257309,0.09387092371791897,0.3003113754755251,0.39392854024307355,0.09746624523817336,0.2923987357145201,0.09746624523817336,3,0.0811833855061237,0.25841556359746587,0.17867785333867703,-0.4582668500232898,1.0,-0.031132028036167547,0.31257864797588825,1.3125786479758883,0.07741735994380006,0.09861716635943067,-0.044956683369459974,-0.04873312261908669,-0.04895745026913545,-0.04873312261908669,0.00380587054994852,0.0,0.21506461460959989,0.21488349688022762,-0.03111485910335582,-0.03880317121431209
14,0.048914240348458995,0.25135392520638966,0.3977344107930221,0.31253085984777323,0.26128387661116426,0.17488360518197343,0.09475220063969363,0.2989476801003405,0.39369988074003415,0.09475220063969364,0.2989476801003405,0.08122302833013922,0.14059016093092824,0.34654143499429135,0.3896653506870462,-0.12302645856838595,0.33661148358951676,-0.012437548521694985,0.09198423738131611,0.2979355114446792,0.38966535068704616,0.09721184709922426,0.2916355412976728,0.09721184709922426,3,0.06480660881359501,0.18067450507976712,0.095298402920031,-0.38735531738439244,0.9999999999999998,-0.0368918750137186,0.30873874999085427,1.3087387499908543,0.09366057685183421,0.10964939562091924,-0.04583796029123463,-0.04860592354961213,-0.047593754893950846,-0.04860592354961213,0.004034530052987928,-5.551115123125783e-17,0.2177786592080796,0.2202383056676102,-0.03766380348917625,-0.044975942291843984
15,0.04614627709008148,0.2503417565507284,0.3936998807400341,0.31499050630730385,0.2539717378084965,0.19087242395105847,0.09283080476031169,0.29717400385878,0.3900048086190917,0.09283080476031169,0.29717400385878,0.08633944123739268,0.1395153324305419,0.34400625116683164,0.3863097364981493,-0.12932889678668047,0.3403762699090635,-0.018193541476273112,0.09102110794084957,0.29551202667713933,0.3863097364981493,0.09698844897938466,0.290965346938154,0.09698844897938466,3,0.06152630649659607,0.10502730738612609,0.040087381183271376,-0.34502250187243466,1.0,-0.0379827229148898,0.3080115180567401,1.3080115180567402,0.10453298271366579,0.11518199045565777,-0.04668452767023021,-0.04849422448969233,-0.04683224730805163,-0.04849422448969232,0.0036950721209423887,0.0,0.22215970154699216,0.22631734576606513,-0.04320226605028349,-0.04941092297090949
16,0.04433658027061936,0.2486797793690877,0.3900048086190917,0.3191481505263768,0.24776308088787052,0.20152143169305045,0.09184249805050869,0.2951811795098986,0.3870236775604073,0.0918424980505087,0.2951811795098986,0.0909383677041545,0.13934841583039803,0.3416825796507095,0.38404254650172287,-0.1354631544253594,0.34259927813192664,-0.019644696284741442,0.09094817750751834,0.29328234132782977,0.38404254650172287,0.09680047664575939,0.29040142993727813,0.09680047664575939,3,0.06045733803209974,0.04013680035127054,0.004538181096724436,-0.32579395292413715,1.0,-0.0348432311211494,0.31010451258590044,1.3101045125859003,0.11058306398889595,0.11644517293050083,-0.04750591777988933,-0.04840023832287969,-0.04650140014081089,-0.04840023832287971,0.0029811310586844164,0.0,0.2273056524758681,0.23226363107111878,-0.04741809862202806,-0.05219784819464851
17,0.04344225972762901,0.24678094118701888,0.3870236775604073,0.3241061291216275,0.24298333131525007,0.20738354063465533,0.09167471844068768,0.29324660606722536,0.3849213245079131,0.0916747184406877,0.29324660606722536,0.09462658657968763,0.13990717715374634,0.33971227094743184,0.38281897145541893,-0.1407566922402521,0.34350988081920064,-0.018130367475280074,0.09158316381493509,0.2913882576086206,0.38281897145541893,0.0966480266776225,0.2899440800328675,0.0966480266776225,3,0.05240523823193699,0.05423584554919414,0.018179643359473863,-0.32310780050421195,1.0,-0.028550852220963097,0.31429943185269127,1.3142994318526913,0.1127569540549677,0.11477839415290257,-0.048232458713058673,-0.048324013338811256,-0.04646566488020648,-0.048324013338811256,0.002102353052494177,0.0,0.2324314106809398,0.23740471891787462,-0.050263274751975284,-0.05356580078633316
18,0.04335070510187641,0.2449225927284141,0.3849213245079131,0.3290794373585623,0.2396808052808922,0.2094049807325902,0.09213419677667498,0.2915513014005491,0.3836854981772241,0.09213419677667498,0.2915513014005491,0.09726337846110283,0.14091768845147354,0.33818001007268406,0.38244967184653506,-0.14481104380521237,0.34342179752020596,-0.014878223810384533,0.0926513852250779,0.2899137068462884,0.38244967184653506,0.09653260645279128,0.28959781935837386,0.09653260645279128,3,0.040206323752497775,0.05757303298501948,0.03185164463646828,-0.3309460003904062,1.0,-0.02062605335420653,0.3195826310971956,1.3195826310971956,0.11214160227148737,0.11141083026317582,-0.04878349167479856,-0.048266303226395635,-0.04662870867213498,-0.048266303226395635,0.0012358263306890271,0.0,0.23694524058188735,0.24134365025800364,-0.051870496119656884,-0.0538239781618321
19,0.04386789355027934,0.24328499817415344,0.3836854981772241,0.33347784703467864,0.23772732323871698,0.20867420872427866,0.09298495963060038,0.2902010650498187,0.38318602468041907,0.09298495963060038,0.2902010650498187,0.09889033518996188,0.14210202571092143,0.3371171319254839,0.38268655118361405,-0.14750792777347788,0.3426748068609204,-0.010893538344354914,0.09387452426382878,0.2888896304783913,0.38268655118361405,0.09645500289418531,0.28936500868255594,0.09645500289418531,3,0.026753185971985394,0.056045844179663185,0.038323742379644976,-0.34445206860973454,1.0,-0.012575836790805872,0.32494944213946275,1.3249494421394628,0.10978387353431679,0.10734854123854022,-0.04911706608032104,-0.04822750144709265,-0.04691606687566524,-0.04822750144709265,0.0004994734968050141,0.0,0.24049288740407826,0.24396293066766317,-0.052473741811101704,-0.053309798178364454
20,0.04475745818350774,0.24197356360272604,0.38318602468041907,0.33694789029826355,0.23689126687145423,0.20623887642850208,0.09399864197101836,0.2892372546154245,0.38323589658644286,0.09399864197101832,0.2892372546154245,0.0996595506626925,0.14323982575852898,0.33650094562812294,0.38328576849246665,-0.14895060635622692,0.34158324235939475,-0.006919775103117087,0.09503331570147827,0.28829443557107226,0.38328576849246665,0.0964130201141014,0.2892390603423042,0.0964130201141014,3,0.014310353632634776,0.059232462492508464,0.03884361977356199,-0.3600007127777697,1.0,-0.005540322795876462,0.3296397848027491,1.329639784802749,0.10657932576580958,0.10333279521721848,-0.04924118378751062,-0.048206510057050705,-0.04726369101269845,-0.04820651005705068,-4.987190602379066e-05,0.0,0.24294924832724524,0.24536362647032833,-0.05234598774397026,-0.05234418201709057
21,0.04579213191396765,0.2410307445583738,0.38323589658644286,0.33936226844134665,0.23689307259833392,0.202992345879911,0.09499194442767739,0.28864757213663017,0.3836395165643076,0.09499194442767739,0.28864757213663017,0.0997749470944174,0.14419175694138714,0.33626439971488653,0.38404313654217237,-0.14937837958599187,0.3404020716749264,-0.0034424516910762093,0.09599117163374157,0.288063814407241,0.38404313654217237,0.09640117061529112,0.28920351184587334,0.09640117061529112,3,0.011822443974052632,0.053802486126471205,0.034791029089679126,-0.37506729359146884,1.0,-0.0001567352466711469,0.33322884316888596,1.333228843168886,0.1032173987854936,0.09984362230636733,-0.04919981251370974,-0.048200585307645566,-0.04761682757825636,-0.04820058530764554,-0.00040361997786475534,0.0,0.24437032401366926,0.245779550201283,-0.05175449953829625,-0.05119855982905308
22,0.046791359120031836,0.24044698682898463,0.3836395165643076,0.3407714946289604,0.2374490123075771,0.1996185694007847,0.09584317409553522,0.2883805038841233,0.3842236779796585,0.09584317409553522,0.2883805038841233,0.09944917004703568,0.1448949890710386,0.33631402093926194,0.3848078393950094,-0.14908514643788995,0.3393119954606695,-0.0007202293067133381,0.096689114477884,0.2881081463461074,0.3848078393950094,0.09641174918630918,0.28923524755892754,0.09641174918630918,3,0.011690496462647193,0.04346106571258401,0.027799768848528972,-0.3880564423299482,1.0,0.0034001070646419995,0.335600071376428,1.335600071376428,0.10016939935374902,0.09713197849302252,-0.049051814975503386,-0.04820587459315459,-0.04793351705513865,-0.04820587459315456,-0.0005841614153508923,0.0,0.24492832053342517,0.24549689562419913,-0.050931491576546195,-0.050076747901741936
23,0.04763729950238062,0.24017462929096872,0.3842236779796585,0.34134006971973435,0.23830375598238135,0.1965811485400582,0.09649104556507594,0.2883619706573506,0.3848530162224265,0.09649104556507593,0.2883619706573506,0.0988748942841191,0.14534479162777125,0.33654931202373245,0.3854823544651945,-0.1483579785895825,0.3384201853323198,0.0011686400281799847,0.09712660600771436,0.28833112640367553,0.3854823544651945,0.0964363712401138,0.2893091137203414,0.0964363712401138,3,0.010141270395075175,0.03124533744958935,0.019546482941370513,-0.3981347406979159,1.0,0.005286788938630438,0.33685785929242024,1.3368578592924203,0.09770625425593911,0.09526773121193381,-0.048853746062695325,-0.04821818562005689,-0.048187341366381864,-0.04821818562005692,-0.0006293382427680072,0.0,0.24484902415465842,0.24479434982969628,-0.05005821467496924,-0.04911107161197842
24,0.04827285994501904,0.24014378503729367,0.3848530162224265,0.3412853953947722,0.23925089904537217,0.1941426254960529,0.0969229071588592,0.2885111090182535,0.3854340161771127,0.09692290715885923,0.2885111090182535,0.09820853390852738,0.14557295437269938,0.33687843299921333,0.3860150161317989,-0.14743958107705374,0.33777131899113483,0.0022744423210018516,0.09733927994212073,0.2886447585686347,0.3860150161317989,0.09646734886115729,0.2894020465834719,0.09646734886115729,3,0.009038613492098557,0.019349828998005858,0.01147040939573074,-0.40506890370130544,1.0,0.005842962945965757,0.3372286419639771,1.3372286419639772,0.09593409158752553,0.09419290654015544,-0.04865004721384017,-0.048233674430578646,-0.04836732398095983,-0.04823367443057863,-0.0005809999546861899,0.0,0.24436248823591297,0.24390692993821103,-0.04926020997288133,-0.04836927240766292
25,0.04868923272828056,0.24027743458767487,0.3854340161771127,0.34082983709707027,0.24014183661059058,0.19240144044868282,0.09715912398470916,0.28875268836357404,0.38591181234828315,0.09715912398470908,0.288752688363574,0.097563901700053,0.14562901524113775,0.3372279421394732,0.3863896085194536,-0.1465115891276521,0.3373635401165574,0.0027263629514231724,0.09737971642097476,0.2889786433193102,0.3863896085194536,0.09649859764032598,0.28949579292097793,0.09649859764032598,3,0.009130897258558424,0.009145976294950398,0.004582329775378202,-0.4090649305831435,1.0,0.005468407470032077,0.3369789383133547,1.3369789383133548,0.09483753874862982,0.0937722346889028,-0.0484698912564286,-0.04824929882016299,-0.048475253775899174,-0.04824929882016299,-0.0004777961711704415,0.0,0.2436707131123612,0.2430101867679781,-0.04861085175298341,-0.04786774719557946
26,0.04890982516454616,0.24050338954341105,0.38591181234828315,0.3401693107526872,0.24088494116799453,0.1913361363889558,0.09723820154884749,0.28902502089524196,0.38626322244408945,0.09723820154884746,0.2890250208952419,0.09701312117488456,0.1455665779331488,0.33754665224707286,0.38661463253989575,-0.14569290765499227,0.3371651006224893,0.002690105960813316,0.09730357292169664,0.2892836472356207,0.38661463253989575,0.09652601002290433,0.28957803006871297,0.09652601002290433,3,0.008055475395779998,0.007002614709915811,0.0005881398446980768,-0.41061081013014356,1.0,0.004540649902912475,0.3363604332686083,1.3363604332686083,0.09432301521407124,0.09383590406209101,-0.04832837638430133,-0.04826300501145217,-0.04852163135183091,-0.04826300501145214,-0.0003514100958063038,0.0,0.24293110920383973,0.2422189176778966,-0.048140079727247376,-0.04758707055377631
27,0.04897519653739531,0.24076201588378981,0.38626322244408945,0.33945711922674404,0.2414379503414656,0.19084902523697556,0.09720497249817146,0.2892834660966791,0.38648843859485055,0.09720497249817145,0.2892834660966791,0.0965921821188639,0.1454347484589476,0.3378049163095684,0.38671365474561165,-0.14504717423040114,0.3371289818518926,0.002335339000752251,0.09716105529763078,0.2895312231482515,0.38671365474561165,0.09654738632263365,0.28964215896790096,0.09654738632263365,3,0.006356142805838516,0.008150094034608646,0.003930667653734288,-0.41033246640210663,1.0,0.0033708674377432857,0.3355805782918288,1.3355805782918289,0.09425684311811165,0.0942120473218814,-0.048229775960776156,-0.04827369316131683,-0.04852145021288928,-0.048273693161316855,-0.00022521615076109835,0.0,0.2422521467285726,0.2415945605530348,-0.04784551575521351,-0.04748682288399164
28,0.04893127933685462,0.24100977293536224,0.38648843859485055,0.33879953305120625,0.24179664321268746,0.19080422944074532,0.09710248276332521,0.2895004229772964,0.3866029057406216,0.09710248276332523,0.2895004229772964,0.09630889695231414,0.1452736861897958,0.33799107301923054,0.3867173728863927,-0.1445945675245558,0.3372042027419053,0.0018135644638829496,0.09699264337372814,0.2897100302031629,0.38671737288639263,0.09656208563213534,0.28968625689640604,0.09656208563213534,3,0.004458869532220522,0.007902656260713514,0.005631037704973529,-0.40887453997019096,0.9999999999999998,0.002188222335851364,0.33479214822390096,1.334792148223901,0.09449533248843119,0.09474852116825239,-0.04817120342647059,-0.04828104281606767,-0.04849065004193415,-0.048281042816067654,-0.00011446714577106887,-5.551115123125783e-17,0.24169705028788102,0.24115665315669113,-0.04770377976460893,-0.04751794584549929
29,0.048821439947257544,0.24121938016122874,0.38660290574062156,0.33825913592001633,0.2419824771317971,0.19105741812056654,0.09696723729502253,0.2896630145416076,0.3866302518366301,0.09696723729502249,0.28966301454160753,0.09615151788619779,0.14511303464278752,0.33810664892198644,0.3866575979326386,-0.14432466132997135,0.33734355195141796,0.0012456176518290396,0.09682775403589627,0.2898213683150952,0.3866575979326386,0.09657056121378248,0.2897116836413474,0.09657056121378248,3,0.002663263202379529,0.008163702301272835,0.006037439150483159,-0.4068142845620051,1.0,0.001141899571521665,0.33409459971434774,1.3340945997143479,0.09490590023436875,0.09532494356195344,-0.04814579734776499,-0.048285280606891245,-0.04844363438037885,-0.048285280606891245,-2.7346096008518117e-05,0.0,0.24129189862499384,0.24089522254375384,-0.04768053740981043,-0.047631868310070546
30,0.048681956688131287,0.24137773393471634,0.3866302518366301,0.33786245983877633,0.242031146231537,0.19147646144815123,0.09682706416393459,0.2897696198866871,0.38659668405062164,0.0968270641639345,0.28976961988668704,0.09609679182111237,0.1449721716397379,0.33816150583865784,0.3865631162646132,-0.14420833151090734,0.3375080935418371,0.0007171221940735217,0.09668521902896071,0.28987455322788064,0.38656311626461326,0.09657390522155439,0.28972171566466315,0.09657390522155439,3,0.0015825969019980235,0.007909384290488486,0.005549014823500453,-0.40461084016421367,1.0000000000000002,0.0003123831619313844,0.33354158877462087,1.333541588774621,0.09537966962703885,0.09585678302748087,-0.048145107475803306,-0.0482869526107772,-0.04839188595197075,-0.0482869526107772,3.356778600843713e-05,5.551115123125783e-17,0.24103539567484183,0.24078223673246174,-0.04773847365515005,-0.047786377877173936
31,0.048540111553157406,0.2414826672759099,0.3865966840506217,0.33760930089639624,0.2419832420095131,0.19195357484859324,0.09670080984283899,0.2898261601555063,0.3865269699983453,0.09670080984283894,0.28982616015550633,0.0961166969733132,0.14486150813252058,0.33816965303510266,0.3864572559460689,-0.14420768121071836,0.33766907830149956,0.00027981909803315164,0.09657477102923252,0.2898829159318146,0.3864572559460689,0.09657347420657611,0.2897204226197283,0.09657347420657611,3,0.0016825874125507845,0.006770253707592655,0.0045397758373932895,-0.40258627467745,1.0,-0.00027356362758934605,0.33315095758160707,1.3331509575816072,0.09583687787528004,0.09629365510854296,-0.048160698289681586,-0.048286737103288055,-0.048343492879596384,-0.04828673710328807,6.971405227640393e-05,0.0,0.2409084910535573,0.24078115541729447,-0.04784291814599323,-0.04794865568177126
32,0.04841407273955094,0.2415394230522182,0.3865269699983453,0.3374819652601334,0.24187750447373507,0.19241035208185614,0.09659919394232155,0.2898427339526801,0.38644192789500165,0.0965991939423215,0.2898427339526801,0.09618349827606335,0.14478431514509216,0.33814604485314204,0.386356885791658,-0.1442835773754904,0.33780796343162517,-4.335552972944967e-05,0.09649900482384116,0.28986073453189104,0.386356885791658,0.09657062064250199,0.289711861927506,0.09657062064250199,3,0.0015415931200877253,0.005185197798981189,0.0033168619909784702,-0.40093091297674255,1.0,-0.000627404848323021,0.3329150634344513,1.3329150634344513,0.0962268538057928,0.09661397617223144,-0.04818512120277062,-0.048285310321250996,-0.048303310900461915,-0.048285310321250996,8.504210334364659e-05,0.0,0.2408827713178119,0.2408541980179924,-0.04796522947894505,-0.04809610150411919
33,0.048313883621070544,0.24155742363142912,0.38644192789500165,0.3374533919603139,0.24174663244856093,0.1927974744482948,0.0965263045675899,0.2898309161533571,0.38635722072094697,0.09652630456758984,0.28983091615335704,0.09627306905266943,0.14473872551410927,0.3381044086752851,0.3862725135468923,-0.1444007828251342,0.33791519985815316,-0.0002513363429559323,0.09645546257928028,0.2898211457404561,0.3862725135468923,0.09656652586965796,0.28969957760897386,0.09656652586965796,3,0.001258905509827546,0.003499584208209061,0.002105221467683105,-0.39972410560161586,1.0,-0.0007845493838162243,0.33281030041078913,1.3328103004107892,0.09652440539562536,0.09681786221261389,-0.048212420946519355,-0.048283262934828985,-0.048273492521927974,-0.048283262934828985,8.470717405467676e-05,0.0,0.24092708739272403,0.24096730869479216,-0.048084283704796116,-0.0482156222491793
34,0.04824304163276093,0.2415476532185281,0.38635722072094697,0.337493613262382,0.24161529390417774,0.19309093126528332,0.09648135103352823,0.2898018220730254,0.38628317310655363,0.09648135103352817,0.2898018220730254,0.09636664940895165,0.14471966043429552,0.3380559909275227,0.3862091254921603,-0.14453091119532563,0.33798835024187307,-0.00035763244738001854,0.09643860248804237,0.28977493298126955,0.3862091254921603,0.09656211589250631,0.28968634767751894,0.09656211589250631,3,0.0012791083058022457,0.0019546924508158092,0.001049428979514433,-0.39896226181492966,1.0,-0.000792210548405281,0.33280519296772976,1.3328051929677298,0.09672428185633167,0.09691974833988633,-0.0482383094007673,-0.04828105794625315,-0.04825416885449729,-0.04828105794625315,7.404761439333551e-05,0.0,0.2410122622288538,0.24109302708783192,-0.048186528168847664,-0.04830200256435413
35,0.04820029308727507,0.24152076412677226,0.38628317310655363,0.3375743781213601,0.24149981950867128,0.193286397748838,0.09646039895053399,0.289764901576129,0.386225300526663,0.09646039895053402,0.289764901576129,0.09645134693692378,0.1447205048137929,0.33800903902548574,0.38616742794677233,-0.14465358022029207,0.3380299836435867,-0.00038370387499042646,0.09644148573748346,0.2897300199491763,0.38616742794677233,0.09655803815261886,0.28967411445785657,0.09655803815261886,3,0.0012070710773056659,0.0007958955141493806,0.00022492352891179124,-0.39858781042247615,1.0,-0.0006998976785304034,0.3328667348809798,1.3328667348809797,0.09683505081191421,0.09694174202760929,-0.04826010586325892,-0.04827901907630944,-0.04824413744935674,-0.04827901907630944,5.787257989064987e-05,0.0,0.24111397917082608,0.24121161837291094,-0.04826508206745772,-0.04835586918573015
36,0.048181379874224536,0.24148588249981956,0.386225300526663,0.33767201732344493,0.24140903239039885,0.19339308896453306,0.09645790139272524,0.2897273515443969,0.38618525293712214,0.09645790139272525,0.2897273515443969,0.09651974060903451,0.14473442291122596,0.3379688205889742,0.3861452053475813,-0.14475621453799442,0.3380456706983949,-0.00035360774646403526,0.09645708327814655,0.2896914809558948,0.3861452053475813,0.09655467926615882,0.2896640377984765,0.09655467926615882,3,0.0010107846533594644,0.0010801472039640991,0.00034669757892658026,-0.3985149347730891,1.0,-0.0005527106292503303,0.3329648595804998,1.3329648595804997,0.09687334835549855,0.09690828701262286,-0.048276521518500704,-0.04827733963307941,-0.04824146904457732,-0.0482773396330794,4.004758954084808e-05,0.0,0.24121411593071967,0.24131089380415324,-0.048318319153998035,-0.048381632899918425
37,0.04818056175964584,0.24145001191131749,0.38618525293712214,0.3377687951968785,0.24134571864447846,0.19342802762165737,0.09646791673177646,0.28969400243192056,0.386161919163697,0.09646791673177638,0.28969400243192056,0.09656894053462015,0.14475527170390706,0.33793799295252364,0.3861385853902719,-0.14483296173332577,0.33804228621936266,-0.00029014655241707543,0.09647916810823051,0.2896618893568471,0.3861385853902719,0.09655220719135309,0.28965662157405925,0.09655220719135309,3,0.0007564724333833928,0.0011347337654302736,0.0006816703028236226,-0.39864990636104647,1.0,-0.0003873223237164103,0.3330751184508557,1.3330751184508558,0.09685908708703722,0.09684235374377016,-0.04828735497213062,-0.04827610359567655,-0.048243990520603075,-0.04827610359567652,2.3333773425116e-05,0.0,0.24130087846510215,0.24138516892467887,-0.0483482837874421,-0.04838566464530342
38,0.048191813136099895,0.24141789883624404,0.386161919163697,0.3378530856564552,0.24130833778661714,0.19341129427839032,0.09648497052662983,0.2896675302774153,0.3861525008040451,0.09648497052662977,0.2896675302774153,0.09659940557231761,0.14477812791715977,0.3379171617185866,0.3861430824443932,-0.14488314460319568,0.3380267227682135,-0.00021248313375510364,0.09650281550909182,0.2896418493105186,0.3861430824443932,0.09655062481613591,0.28965187444840773,0.09655062481613591,3,0.0004951734609189851,0.0010876852038594897,0.0008193010098331843,-0.3989053589791769,1.0,-0.00023028920641243733,0.333179807195725,1.333179807195725,0.09681188870607271,0.09676310794989101,-0.04829315739052993,-0.048275312408067955,-0.04824963144117128,-0.04827531240806798,9.41835965190263e-06,0.0,0.24136811512982545,0.2414337694193316,-0.048359192490798175,-0.04837484831980576
39,0.048209658118561885,0.24139221786934734,0.3861525008040451,0.33791873994596133,0.24129268195760956,0.19336251352220862,0.09650457291993864,0.28964885872496926,0.38615343164490795,0.09650457291993861,0.28964885872496926,0.09661374846384452,0.1447994877213154,0.3379054995805912,0.3861543624857708,-0.14490959410608412,0.33800503549232896,-0.00013501659451958803,0.09652457513751816,0.28963058699679395,0.3861543624857708,0.09654982516759449,0.28964947550278347,0.09654982516759449,3,0.00026152331226381165,0.0011404099860103933,0.000809546921663129,-0.39920885917391846,1.0,-9.816225701331227e-05,0.33326789182865774,1.3332678918286578,0.0967487650583641,0.09668484176211407,-0.04829491480137675,-0.048274912583797236,-0.048256640855621924,-0.048274912583797236,-9.308408628339038e-07,0.0,0.24141416702602272,0.2414594192736786,-0.048356176767359704,-0.048355559989545494
40,0.048229660336141414,0.24137394614117202,0.38615343164490795,0.3379639921936172,0.24129329873542377,0.19329859022595858,0.09652344101399615,0.2896376389065474,0.38616107992054355,0.09652344101399613,0.2896376389065474,0.09661568121213462,0.1448172216918509,0.3379013316719228,0.38616872819617915,-0.14491711016562497,0.3379819790776711,-6.722780168932907e-05,0.0965424009984776,0.2896265109785495,0.38616872819617915,0.09654964138674658,0.28964892416023974,0.09654964138674658,3,0.0002321415322552589,0.0010345815099812583,0.0007034760623001457,-0.3995067071548969,1.0,1.194671166215855e-06,0.3333341297807775,1.3333341297807775,0.09668290901382395,0.09661686918843591,-0.04829378067785474,-0.0482748206933733,-0.0482636927653754,-0.0482748206933733,-7.648275635596669e-06,0.0,0.2414405511796211,0.24146675155237157,-0.048344340171123656,-0.04833305491743134
41,0.04824862032062287,0.24136281821317412,0.38616107992054355,0.3379901925663677,0.24130458398911608,0.19323255040057052,0.09653949653482628,0.2896327230640591,0.3861722195988854,0.09653949653482624,0.2896327230640592,0.09660918360416997,0.1448303727490297,0.33790262791494413,0.3861833592772273,-0.14491119949671522,0.3379608621390023,-1.41831922305935e-05,0.09655542909424503,0.28962768426015945,0.3861833592772273,0.09654988730956938,0.28964966192870817,0.09654988730956938,3,0.00022763018332927487,0.0008371500986461555,0.0005467280632360794,-0.3997641502079494,1.0,6.664249426691082e-05,0.33337776166284455,1.3333777616628446,0.09662336679640056,0.09656407050179998,-0.048290876214203415,-0.048274943654784686,-0.048269904850885004,-0.048274943654784686,-1.1139678341876014e-05,0.0,0.24145069603154146,0.24146108680628459,-0.0483281390749431,-0.048311200210294114
42,0.04826455288004161,0.24135777940927444,0.3861722195988854,0.3380005833411108,0.24132152285376507,0.19317325410596994,0.09655171446262911,0.28963257634220435,0.3861842908048334,0.09655171446262911,0.2896325763422043,0.09659792162731713,0.1448388760452166,0.33790737327513426,0.3861963620107814,-0.1448971544158526,0.3379436298306435,2.258914866432038e-05,0.09656368261543757,0.2896321798453552,0.3861963620107814,0.09655038685955807,0.2896511605786742,0.09655038685955807,3,0.0001965888893495915,0.0006036057703293629,0.00037576942366190913,-0.39996320943831243,1.0,0.0001016254495425084,0.33340108363302834,1.3334010836330283,0.09657533247865281,0.09652779771089375,-0.0482871615825875,-0.04827519342977904,-0.04827479693292991,-0.04827519342977904,-1.2071205947983277e-05,0.0,0.24144886887848171,0.24144754127541068,-0.048311053488439226,-0.04829246925196934
43,0.04827652103285007,0.2413573829124253,0.3861842908048334,0.3379992557380398,0.24134010709023496,0.19312571933821088,0.09655989202472434,0.2896355970648988,0.38619548908962315,0.09655989202472434,0.2896355970648988,0.09658490241192708,0.1448432630165986,0.33791381121737224,0.3862066873744129,-0.1448794716885911,0.3379310870395626,4.408548564327486e-05,0.09656776684126273,0.28963831504203635,0.3862066873744129,0.09655099235067176,0.28965297705201526,0.09655099235067176,3,0.00017373711219925703,0.0003750212308646361,0.00021649607063967125,-0.4000991940309232,1.0,0.00011218384857392127,0.333408122565716,1.333408122565716,0.0965408169262838,0.09650690686502848,-0.04828337099187427,-0.048275496175335886,-0.048278214152473464,-0.048275496175335886,-1.119828478973739e-05,0.0,0.24143936371331545,0.24143046403926288,-0.04829548997466382,-0.048278109987547335
44,0.048284395849388456,0.2413601008895629,0.38619548908962315,0.3379903560639872,0.24135748707735144,0.19309180927695557,0.0965643941089642,0.2896403368786788,0.386204730987643,0.0965643941089642,0.2896403368786788,0.09657232768846313,0.14484439236853994,0.3379205728677947,0.3862139728856629,-0.1448615678460588,0.33792318668000615,5.284609997069367e-05,0.09656859580714439,0.2896447763063992,0.3862139728856629,0.0965515931227911,0.2896547793683733,0.0965515931227911,3,0.00017609946975882806,0.0001778891156876128,8.459735321664219e-05,-0.40017677017375586,1.0,0.00010532058580847714,0.3334035470572057,1.3334035470572057,0.09651948158849244,0.09649874702282041,-0.04827999825957574,-0.04827579656139555,-0.048280235989115905,-0.04827579656139552,-9.241898019873851e-06,0.0,0.241425961955023,0.2414131609688499,-0.048282849801327354,-0.048268407311632844
45,0.048288597547568646,0.24136454031728327,0.386204730987643,0.33797755507781413,0.24137192956704595,0.19307107471128354,0.09656591499490896,0.28964562737761335,0.3862115423725223,0.09656591499490888,0.28964562737761335,0.09656159625577673,0.14484323244224928,0.3379267144379434,0.3862183537574016,-0.14484572508799637,0.33791932518818074,5.2117800269924075e-05,0.09656717410673137,0.2896506561024255,0.38621835375740154,0.09655211667103583,0.2896563500131075,0.09655211667103583,3,0.0001559513785371891,0.0001355036108554586,1.2938445228538598e-05,-0.4002062136506137,0.9999999999999998,8.780614974790435e-05,0.33339187076649857,1.3333918707664987,0.09650947845550681,0.09649999887076591,-0.04827731744734032,-0.048276058335517916,-0.048281087060330075,-0.0482760583355179,-6.811384879290561e-06,-5.551115123125783e-17,0.24141164008290525,0.2413978417590322,-0.048273697810567395,-0.04826297517507322
46,0.04828985665939105,0.24136956904209544,0.38621154237252225,0.3379637567539411,0.24138265220254013,0.19306159512654264,0.09656528052652964,0.289650629192591,0.3862159097191206,0.09656528052652963,0.289650629192591,0.09655340448714482,0.14484070439366825,0.33793168934308654,0.386220277065719,-0.14483319570088182,0.33791860618264186,4.521384774699988e-05,0.09656444206483485,0.2896554270142531,0.386220277065719,0.09655252465766681,0.2896575739730004,0.09655252465766681,3,0.00012342926516195618,0.00015773921237111077,7.574319330161394e-05,-0.40020024211097915,1.0,6.542114650165409e-05,0.3333769474310011,1.333376947431001,0.09650819063939782,0.09650731080991981,-0.048275423867138595,-0.048276262328833405,-0.04828106015049555,-0.04827626232883342,-4.36734659836624e-06,0.0,0.24139847622741145,0.24138572035854863,-0.048267976990050865,-0.04826103220964145
47,0.04828901819769625,0.24137436686375757,0.3862159097191206,0.33795100088507823,0.24138959698294954,0.19306071529706464,0.09656330146232533,0.289654823764024,0.38621812522634935,0.09656330146232536,0.289654823764024,0.09654789918856968,0.1448375847269544,0.33793528066429046,0.3862203407335781,-0.1448243979604275,0.3379200505450985,3.5083080074715944e-05,0.09656118170736462,0.28965887764470066,0.3862203407335781,0.09655280603917957,0.2896584181175387,0.09655280603917957,3,8.67470198810949e-05,0.00015297941754233157,0.00010786715108856981,-0.4001716198398124,1.0,4.25802198672498e-05,0.33336172014657817,1.3333617201465782,0.09651281610849496,0.09651772295910485,-0.048274283264629084,-0.048276403019589784,-0.048280456900266444,-0.0482764030195898,-2.215507228731095e-06,0.0,0.24138769942275287,0.24137720399960708,-0.04826522678107448,-0.04826163242755982
48,0.04828689844273554,0.24137842074443422,0.38621812522634935,0.33794050546193244,0.2413931913364642,0.19306562214767453,0.0965606786572741,0.28965796828797363,0.38621864694524777,0.09656067865727413,0.28965796828797363,0.09654484621394721,0.14483445887181265,0.33793751583151305,0.3862191686641462,-0.14481914814738417,0.33792274523948307,2.4070280219889995e-05,0.09655797429777144,0.28966103125747183,0.38621916866414613,0.09655296914808241,0.2896589074442472,0.09655296914808241,3,5.1838381907698405e-05,0.00015857331538970953,0.00011577463662515441,-0.40013156860008503,0.9999999999999998,2.2252968903790915e-05,0.3333481686459359,1.3333481686459359,0.09652077593372732,0.09652889886786252,-0.048273780214538556,-0.04827648457404121,-0.048279547543539414,-0.04827648457404121,-5.217188984163457e-07,-5.551115123125783e-17,0.2413798268046583,0.2413721172954666,-0.048264776951509436,-0.04826383779523585
49,0.04828419408323288,0.24138148371393242,0.3862186469452477,0.3379327959527407,0.24139413049273778,0.19307374508180974,0.09655795407886594,0.28966003193470236,0.3862179860135683,0.09655795407886597,0.28966003193470236,0.09654378873105508,0.14483171407449902,0.3379385801554723,0.38621732508188894,-0.1448168877950088,0.33792593337666693,1.3832380300421443e-05,0.09655519703839996,0.28966206311937326,0.3862173250818889,0.0965530340721981,0.2896591022165943,0.0965530340721981,3,3.06660770155176e-05,0.00015355581140186203,0.00010672203228168087,-0.4000889076813713,0.9999999999999998,6.089847922496894e-06,0.33333739323194833,1.3333373932319483,0.09652995635075466,0.09653920169189768,-0.04827375999563306,-0.04827651703609906,-0.048278548220769935,-0.04827651703609903,6.609316793859676e-07,-5.551115123125783e-17,0.24137484187387476,0.2413699218672069,-0.048265901441964576,-0.04826683116007263
50,0.0482814370427669,0.24138351489860332,0.38621798601356827,0.3379278759460729,0.24139320077462972,0.19308299042295277,0.09655549805974642,0.2896611275976193,0.38621662565736575,0.09655549805974639,0.2896611275976193,0.09654417916580305,0.14482955907672596,0.3379387402966353,0.38621526530116324,-0.1448168798265801,0.3379290544206089,5.367908653325371e-06,0.09655304598843983,0.28966222720834917,0.3862152653011632,0.09655302617657223,0.2896590785297167,0.09655302617657223,3,3.261087463712897e-05,0.0001313190341925008,8.759074690534163e-05,-0.40004978221773146,0.9999999999999998,-5.3324920190611635e-06,0.3333297783386539,1.333329778338654,0.09653881125714972,0.0965476582679189,-0.04827406101697952,-0.04827651308828612,-0.04827761269901598,-0.04827651308828612,1.3603562025177318e-06,-5.551115123125783e-17,0.24137237788632648,0.24136990600315233,-0.04826792682298958,-0.048269975890892214
51,0.04827898497146031,0.24138461450933318,0.3862166256573657,0.3379254040628987,0.2413911517067271,0.19309183743372194,0.09655352201416863,0.2896614491235769,0.38621497113774556,0.09655352201416861,0.2896614491235769,0.09654547751147331,0.14482805905687696,0.3379382837378206,0.3862133166181254,-0.1448183600345615,0.3379317465404267,-8.824107753102606e-07,0.09655157346673382,0.28966179814767745,0.3862133166181254,0.09655297118028627,0.2896589135408588,0.09655297118028627,3,2.9875899036024833e-05,0.00010045286226745276,6.416494895633562e-05,-0.4000178137568511,1.0,-1.2217260821456577e-05,0.33332518849278564,1.3333251884927857,0.09654635992224862,0.09655385359106158,-0.048274537042708315,-0.04827648559014314,-0.0482768346142437,-0.04827648559014314,1.6545196201422918e-06,0.0,0.2413718820487301,0.24137133121484777,-0.048270297416849794,-0.04827283299956786
52,0.048277036424025505,0.24138496353343375,0.38621497113774556,0.3379248532290164,0.24138861612400903,0.1930993311025349,0.09655210639330913,0.28966121990485755,0.3862133262981667,0.0965521063933091,0.2896612199048575,0.09654721531269338,0.14482717636259276,0.33793747627628135,0.3862116814585878,-0.14482064044239817,0.33793382368570596,-4.900477148156446e-06,0.09655073042967935,0.28966103034336793,0.3862116814585878,0.09655289186582684,0.28965867559748054,0.09655289186582684,3,2.4388144590048455e-05,6.769264046146972e-05,4.0791412041274455e-05,-0.39999451108110917,1.0,-1.5257582836381012e-05,0.3333231616114424,1.3333231616114425,0.09655211578984153,0.096557792342975,-0.04827506996928363,-0.048276445932913414,-0.0482762563714238,-0.048276445932913414,1.6448395788737358e-06,0.0,0.24137274683570728,0.241373532308225,-0.048272603780848466,-0.04827514808822542
53,0.04827566046039572,0.24138477397194413,0.3862133262981667,0.33792563870153414,0.24138607181663208,0.19310500765566838,0.09655123526434906,0.28966065530627355,0.38621189057062255,0.09655123526434908,0.2896606553062735,0.09654902909642675,0.1448268100683024,0.33793653664060297,0.3862104548430784,-0.14482316817283597,0.3379352387959149,-6.949462814875851e-06,0.09655040693323515,0.2896601335055357,0.3862104548430784,0.09655280627013449,0.28965841881040344,0.09655280627013449,3,2.4849996515197148e-05,3.771920886741498e-05,2.033274295865084e-05,-0.3999798020877454,1.0,-1.5384764417536445e-05,0.33332307682372164,1.3333230768237216,0.09655597855924163,0.09655975573294936,-0.048275574803953336,-0.048276403135067245,-0.04827588133432942,-0.04827640313506726,1.4357275441301276e-06,0.0,0.24137440343718505,0.24137597444297046,-0.04827458348964142,-0.04827681998551148
54,0.04827483212928181,0.2413842521712063,0.38621189057062255,0.33792720970731954,0.24138383532076202,0.1931087848293761,0.09655083101203565,0.2896599388524091,0.3862107698644448,0.09655083101203568,0.2896599388524091,0.09655066950667211,0.1448268298947895,0.3379356255336119,0.38620964915826705,-0.14482554768324818,0.33793604238405617,-7.445816031875774e-06,0.09655046635708998,0.28965926199591235,0.38620964915826705,0.09655272707539905,0.28965818122619713,0.09655272707539905,3,2.3414339268779116e-05,1.551090481732853e-05,4.31946035917008e-06,-0.39997257989189217,1.0,-1.3572714002374475e-05,0.3333242848573318,1.3333242848573317,0.09655811532270399,0.09656017289143093,-0.04827599888275384,-0.048276363537699526,-0.0482756866812028,-0.04827636353769954,1.1207061777485094e-06,0.0,0.24137637869528386,0.24137827475864723,-0.048276103531647074,-0.04827786115785904
55,0.04827446747433614,0.24138357531470955,0.3862107698644448,0.3379291057706829,0.24138207769455006,0.19311084239810306,0.09655078485229826,0.2896592104304192,0.3862099952827175,0.09655078485229832,0.2896592104304192,0.09655199326985149,0.14482710223026038,0.33793484554612885,0.3862092207009902,-0.14482753606608628,0.33793634316628834,-6.8558584000733e-06,0.09655077129710501,0.2896585146129735,0.3862092207009902,0.09655266186631073,0.2896579855989322,0.09655266186631073,3,1.9580705173383173e-05,2.09899360785748e-05,6.785662327368769e-06,-0.3999711909150385,1.0,-1.0703503169562367e-05,0.3333261976645537,1.3333261976645536,0.09655884912825156,0.0965595177247108,-0.04827631737796212,-0.048276330933155365,-0.04827563511570965,-0.048276330933155365,7.745817273141498e-07,0.0,0.2413783209183846,0.241380197932397,-0.048277132735869144,-0.048278357567356156
56,0.048274453919142896,0.24138287949726384,0.3862099952827175,0.33793098278469536,0.24138085286306304,0.1931115109945623,0.09655098082371279,0.28965856387775907,0.38620954470147184,0.09655098082371277,0.289658563877759,0.09655294481394555,0.14482750772828268,0.3379342482582543,0.3862090941202262,-0.1448290211372698,0.337936274892455,-5.621366671204608e-06,0.09655120076451346,0.2896579412944851,0.3862090941202262,0.09655261392753846,0.2896578417826154,0.09655261392753846,3,1.4636196447925798e-05,2.2020595651150998e-05,1.3281736845449643e-05,-0.399973824476613,1.0,-7.4898705095804985e-06,0.333328340086327,1.333328340086327,0.09655856618061676,0.09655823529420966,-0.04827652690456989,-0.04827630696376922,-0.04827568438049523,-0.04827630696376922,4.5058124564789637e-07,0.0,0.24138000196098258,0.24138163506480825,-0.04827771101469597,-0.04827843310983959
57,0.048274673859943565,0.24138225691398985,0.38620954470147184,0.337932615888521,0.24138013076791942,0.1931111801081552,0.09655131251613415,0.28965805106316167,0.38620936357929586,0.09655131251613414,0.28965805106316167,0.09655353332223811,0.14482795117232472,0.3379338452123335,0.3862091824571199,-0.14482999085625275,0.3379359713584039,-4.1134636789841306e-06,0.09655165952242867,0.28965755356243744,0.3862091824571199,0.0965525832997921,0.2896577498993763,0.0965525832997921,3,9.56760898429554e-06,2.1125109844977175e-05,1.593408807143426e-05,-0.39997878934105413,1.0,-4.444895566724227e-06,0.33333037006962213,1.3333303700696222,0.09655764678591709,0.09655669676347109,-0.048276638656190585,-0.04827629164989605,-0.048275794149171825,-0.04827629164989605,1.8112217597954228e-07,0.0,0.2413813033723869,0.24138257415604486,-0.04827792029524225,-0.048278221459027604
58,0.04827502086623808,0.24138175941326562,0.38620936357929586,0.337933886672179,0.24137982960413407,0.1931102300857092,0.0965516929409962,0.2896576897523569,0.3862093826933531,0.09655169294099619,0.28965768975235684,0.09655380960137123,0.14482836501575433,0.3379336200914482,0.3862094018074103,-0.1448305007901866,0.3379355499005796,-2.6108829667415012e-06,0.09655208107739838,0.28965733615309225,0.3862094018074103,0.09655256787671189,0.28965770363013565,0.09655256787671189,3,5.041805973826641e-06,2.2120327602515033e-05,1.572163803942317e-05,-0.3999846815635696,1.0,-1.886575550891223e-06,0.33333207561629935,1.3333320756162994,0.09655642048433798,0.09655517875967863,-0.04827667207475812,-0.04827628393835595,-0.04827593033909128,-0.048276283938355924,-1.9114057225877445e-08,0.0,0.2413821937311828,0.24138306866689851,-0.04827786014822277,-0.04827784627044396
59,0.048275409002640254,0.24138140581400097,0.3862093826933531,0.3379347616078947,0.24137984348191288,0.19310898836104987,0.09655205865542188,0.2896574730040114,0.3862095316594333,0.09655205865542185,0.2896574730040114,0.09655384567818916,0.1448287083082035,0.33793354019402183,0.3862096806255135,-0.144830644297051,0.3379351025261099,-1.2970046715521377e-06,0.09655242611134611,0.28965725799716446,0.3862096806255135,0.09655256439371476,0.2896576931811443,0.09655256439371476,3,4.507223423821927e-06,2.0051138565069238e-05,1.364377789203619e-05,-0.39999045989797777,1.0,3.5105065188112405e-08,0.33333335673671016,1.33333335673671,0.09655514268286071,0.09655386139838631,-0.048276649652781625,-0.04827628219685738,-0.04827606719001043,-0.04827628219685737,-1.489660801934356e-07,0.0,0.24138270295247286,0.24138320869076577,-0.04827762952209852,-0.048277409344965605
60,0.048275776458564484,0.24138119080715403,0.3862095316594333,0.3379352673461876,0.2413800636590458,0.19310770707657549,0.09655236958312713,0.2896573784185457,0.38620974800167285,0.09655236958312713,0.2896573784185457,0.09655371871313115,0.14482896270768977,0.3379335660299374,0.3862099643439124,-0.14483052817993336,0.33793469317804564,-2.696503131893735e-07,0.09655267809583308,0.2896572814180807,0.3862099643439124,0.09655256922371339,0.2896577076711402,0.09655256922371339,3,4.414725189416657e-06,1.6213677752840994e-05,1.0590291512846406e-05,-0.39999545088889765,1.0,1.2995865575904375e-06,0.3333341997243718,1.3333341997243717,0.09655398836344434,0.09655283887402658,-0.048276593124562645,-0.04827628461185669,-0.048276187611391685,-0.04827628461185668,-2.1634223956734644e-07,0.0,0.2413828977630605,0.24138309740364675,-0.04827731475949992,-0.04827698550690546
61,0.048276084971270436,0.24138109380668904,0.38620974800167285,0.3379354669867739,0.24138039291164026,0.19310655758715772,0.09655260601580248,0.2896573761501767,0.38620998216597924,0.09655260601580248,0.2896573761501767,0.09655349974633054,0.14482912706033452,0.3379336584936644,0.3862102163302856,-0.14483025495516894,0.3379343593887132,4.4190550335665435e-07,0.09655283758670524,0.28965736902003514,0.3862102163302856,0.09655257894725856,0.2896577368417757,0.09655257894725856,3,3.809548585476108e-06,1.1681664505047706e-05,7.268943798877103e-06,-0.3999993069127855,1.0,1.974298262097385e-06,0.3333346495321748,1.3333346495321747,0.09655305784082718,0.0965521370417552,-0.04827652104453205,-0.048276289473629275,-0.048276282343487686,-0.048276289473629275,-2.3416430638967256e-07,0.0,0.24138286097097142,0.24138283390242748,-0.048276983238536464,-0.04827662254693749
62,0.048276316542173195,0.24138108667654745,0.38620998216597924,0.33793543991823,0.24138075360323924,0.19310563678808573,0.09655276412248479,0.2896574351149311,0.3862101992374159,0.09655276412248481,0.2896574351149311,0.09655324702151212,0.1448292117027964,0.3379337835533147,0.38621041630885256,-0.14482991167326037,0.3379341166266229,8.572549385077455e-07,0.09655291635107455,0.28965748820159287,0.38621041630885256,0.0965525907034437,0.2896577721103311,0.0965525907034437,3,3.372748762942024e-06,7.2496290246526485e-06,4.180082455729206e-06,-0.4000019383225477,1.0,2.176452676305729e-06,0.33333478430178415,1.3333347843017842,0.09655238976657361,0.09655173344850519,-0.04827644758031159,-0.04827629535172184,-0.04827634843838363,-0.04827629535172184,-2.1707143665894435e-07,0.0,0.24138267579574518,0.24138250237670406,-0.048276681511691844,-0.048276344516291814
63,0.048276468770762956,0.24138113976320924,0.3862101992374159,0.33793526649918887,0.24138109059863927,0.1931049804700173,0.09655285102746877,0.2896575272423221,0.3862103782697908,0.09655285102746877,0.2896575272423221,0.09655300315517057,0.14482923328417457,0.3379339147214349,0.38621055730216575,-0.14482956444425132,0.3379339638860049,1.0258403238261327e-06,0.09655293210778797,0.2896576135450483,0.3862105573021658,0.09655260235277321,0.28965780705831967,0.09655260235277321,3,3.4152887309346625e-06,3.429841026747482e-06,1.6254260788439723e-06,-0.4000034368535592,1.0000000000000002,2.041683457187915e-06,0.33333469445563807,1.3333346944556381,0.09655197731484674,0.09655157651244939,-0.048276382256705816,-0.04827630117638661,-0.04827638747911284,-0.04827630117638659,-1.7903237492511437e-07,5.551115123125783e-17,0.2413824154717201,0.24138216679702454,-0.04827643664368281,-0.04827615682768521
64,0.04827654985108215,0.24138122606593548,0.3862103782697909,0.3379350178244933,0.24138137041463686,0.19310457966761996,0.09655288021016463,0.28965762991122657,0.38621051012139124,0.09655288021016467,0.28965762991122657,0.09655279519348113,0.1448292105692471,0.33793403375651765,0.3862106419729916,-0.14482925740416397,0.33793388940781627,1.0107193423036787e-06,0.09655290432135538,0.28965772750862595,0.38621064197299165,0.09655261249578344,0.2896578374873503,0.09655261249578344,3,3.022451328771325e-06,2.6340812460112772e-06,2.6165030075908646e-07,-0.40000400269734815,1.0000000000000002,1.7010687900498311e-06,0.3333344673791934,1.3333344673791934,0.09655178447413883,0.09655160177644113,-0.04827633035908248,-0.048276306247891726,-0.04827640384529108,-0.0482763062478917,-1.3185160036011112e-07,5.551115123125783e-17,0.24138213761432864,0.24138186989994742,-0.0482762594965897,-0.04827605192046597
65,0.0482765739622729,0.24138132366333487,0.3862105101213913,0.3379347501101121,0.2413815779907606,0.19310439696992227,0.0965528676845909,0.2896577268865771,0.386210594571168,0.0965528676845909,0.2896577268865771,0.09655263656883555,0.14482916140690888,0.3379341301098193,0.38621067902094475,-0.1448290147409303,0.3379338757823936,8.761677488255959e-07,0.0965528512098496,0.28965781991276,0.3862106790209447,0.09655262039411856,0.2896578611823557,0.09655262039411856,3,2.39056930917414e-06,3.061512159008295e-06,1.475365531522499e-06,-0.40000388298353706,0.9999999999999998,1.2665233567465961e-06,0.3333341776822379,1.3333341776822378,0.09655176040108672,0.09655174422636974,-0.048276293722317995,-0.048276310197059275,-0.048276403223242226,-0.0482763101970593,-8.444977672716902e-08,-5.551115123125783e-17,0.2413818824255212,0.24138163513504884,-0.048276148895816495,-0.048276014600037886
66,0.04827655748753161,0.2413814166895178,0.38621059457116796,0.33793450281963977,0.2413817122865392,0.19310438079520528,0.09655282916452884,0.28965780815073006,0.3862106373152589,0.09655282916452876,0.28965780815073006,0.09655253006949403,0.14482910084152606,0.3379341996119423,0.38621068005934983,-0.14482884449058225,0.3379339040149209,6.793437827834481e-07,0.09655278792306096,0.2896578866934772,0.38621068005934983,0.09655262583693021,0.28965787751079064,0.09655262583693021,3,1.6787335337387077e-06,2.966406478677186e-06,2.0948969869927225e-06,-0.40000332537586913,1.0,8.235158227565265e-07,0.3333338823438818,1.3333338823438818,0.09655185072571125,0.09655194649314743,-0.04827627167699723,-0.0482763129184651,-0.048276391461212265,-0.048276312918465125,-4.2744090933410916e-08,0.0,0.241381673655111,0.24138147032751245,-0.04827609586419085,-0.048276026504130265
67,0.04827651624606373,0.24138149523226493,0.3862106373152589,0.33793429949204123,0.2413817816465998,0.19310447656264146,0.09655277822884487,0.28965786902581575,0.38621064725466064,0.0965527782288449,0.28965786902581575,0.09655247111216858,0.14482904021162601,0.33793424281936657,0.3862106571940624,-0.14482874303435145,0.3379339564050317,4.6566169570327887e-07,0.09655272571780271,0.28965792832554327,0.38621065719406233,0.09655262898764659,0.28965788696293976,0.09655262898764659,3,1.0018386567001158e-06,3.077878641732923e-06,2.2457569104350483e-06,-0.4000025473669221,0.9999999999999998,4.29520203959477e-07,0.3333336196801359,1.333333619680136,0.09655200545047288,0.09655216332595089,-0.048276261982781135,-0.0482763144938233,-0.04827637379355082,-0.0482763144938233,-9.9394017460952e-09,-5.551115123125783e-17,0.24138152126319634,0.24138137202199805,-0.04827608737921596,-0.04827606944209195
68,0.04827646373502158,0.24138155453199245,0.3862106472546606,0.33793415025084295,0.2413817995837238,0.19310463443811948,0.09655272537327428,0.28965790893613264,0.38621063430940694,0.0965527253732743,0.2896579089361326,0.09655245081129529,0.14482898701152697,0.3379342633402728,0.3862106213641533,-0.14482869950429433,0.33793401828854136,2.671844711032989e-07,0.09655267189319215,0.289657948221938,0.38621062136415324,0.09655263023666963,0.2896578907100089,0.09655263023666963,3,5.956536757167896e-07,2.9777255363683253e-06,2.0685797375019632e-06,-0.4000017197228187,0.9999999999999998,1.1644361708196271e-07,0.3333334109624114,1.3333334109624113,0.09655218362682419,0.09655236305219853,-0.0482762616382527,-0.048276315118334814,-0.04827635440414019,-0.0482763151183348,1.2945253646812205e-08,-5.551115123125783e-17,0.24138142487756864,0.24138132974096396,-0.04827610935240878,-0.048276127578532446
69,0.04827641025493945,0.24138159381779783,0.3862106343094069,0.33793405511423824,0.24138178135760013,0.19310481386349382,0.09655267776434157,0.2896579300854204,0.38621060784976197,0.09655267776434151,0.2896579300854204,0.09655245853579793,0.14482894527374368,0.33793426635304297,0.38621058139011705,-0.14482869958555522,0.33793407881324067,1.0320810203690023e-07,0.0965526302356714,0.2896579513149707,0.38621058139011705,0.09655263007614455,0.28965789022843363,0.09655263007614455,3,6.326760542130216e-07,2.5446037899001794e-06,1.696650403060218e-06,-0.4000009613112957,1.0,-1.0461987354215552e-07,0.33333326358675097,1.333333263586751,0.09655235532769589,0.09655252686804251,-0.048276267509402115,-0.04827631503807228,-0.048276336267622566,-0.04827631503807228,2.6459644919540892e-08,0.0,0.24138137734989673,0.24138132966169978,-0.04827614872782027,-0.048276188584807034
70,0.048276362726269284,0.24138161504734812,0.38621060784976197,0.3379340074260413,0.24138174150061337,0.19310498540384044,0.09655263948719023,0.2896579362409612,0.3862105757281515,0.0965526394871902,0.2896579362409612,0.09655248381235039,0.14482891624811117,0.3379342574345743,0.386210543606541,-0.1448287284516609,0.33793413098130903,-1.777913966050093e-08,0.09655260174574294,0.28965794293220604,0.38621054360654095,0.09655262900473646,0.28965788701420936,0.09655262900473646,3,5.791452521997087e-07,1.945016435467295e-06,1.2419737380753304e-06,-0.40000034208333235,0.9999999999999998,-2.376854847385701e-07,0.33333317487634345,1.3333331748763435,0.09655250159149005,0.09655264678387612,-0.048276276760920944,-0.04827631450236823,-0.04827632119361308,-0.048276314502368245,3.212161048260498e-08,-5.551115123125783e-17,0.2413813679388511,0.24138135745639736,-0.04827619474034783,-0.048276243967099675
71,0.048276324984822,0.24138162173859296,0.38621057572815143,0.33793399694358756,0.24138169227386153,0.19310513059622653,0.09655261208897548,0.28965793173807236,0.3862105438270479,0.0965526120889755,0.2896579317380723,0.09655251756258662,0.14482889919312897,0.33793424173755177,0.38621051192594436,-0.14482877276563655,0.3379341712022831,-9.54710532852232e-08,0.09655258546115073,0.2896579280055735,0.38621051192594436,0.0965526274639565,0.2896578823918695,0.0965526274639565,3,4.724232285369112e-07,1.3094153494819238e-06,7.886999220385604e-07,-0.39999989107079137,1.0,-2.9624965292018857e-07,0.33333313583356466,1.3333331358335647,0.0965526130336399,0.09655272293500979,-0.04827628710415348,-0.04827631373197824,-0.048276309999479405,-0.04827631373197827,3.190110353656905e-08,0.0,0.24138138485461205,0.24138140022959303,-0.04827623946421078,-0.04827628881041357
72,0.048276298356997246,0.2413816180060941,0.3862105438270479,0.33793401231856857,0.24138164292765873,0.19310524049759642,0.0965525952504368,0.28965792075280766,0.3862105160032444,0.0965525952504368,0.2896579207528076,0.09655255274805895,0.14482889214387634,0.33793422349952124,0.3862104881794409,-0.14482882181769496,0.3379341985779565,-1.3500147852396616e-07,0.09655257924229396,0.2896579105979389,0.3862104881794409,0.09655262580316476,0.2896578774094943,0.09655262580316476,3,4.822330870180025e-07,7.283715048878037e-07,3.9221673864275886e-07,-0.39999960671016055,1.0,-2.984055513799433e-07,0.33333313439629914,1.333333134396299,0.09655268774953747,0.09655276080464328,-0.048276296893439555,-0.04827631290158238,-0.04827630274671357,-0.04827631290158235,2.7823803483428833e-08,0.0,0.24138141706813177,0.24138144762085972,-0.04827627782514887,-0.0482763211684622
73,0.04827628234885441,0.2413816078512253,0.3862105160032444,0.3379340428712965,0.2413815995843454,0.19310531355270222,0.09655258745933701,0.2896579068413814,0.38621049430071835,0.09655258745933698,0.2896579068413814,0.09655258454466598,0.14482889256981962,0.33793420583153744,0.3862104725981923,-0.14482886795262256,0.33793421409841734,-1.4446337026630118e-07,0.09655258043590928,0.2896578936976271,0.3862104725981923,0.09655262426782067,0.289657872803462,0.09655262426782067,3,4.539691357274833e-07,3.0202229306386386e-07,8.209522150970372e-08,-0.39999946742975656,1.0,-2.6305152134309395e-07,0.3333331579656524,1.3333331579656524,0.09655272900803624,0.09655276873119094,-0.0482763051104826,-0.04827631213391034,-0.048276298990156064,-0.048276312133910315,2.170252605404599e-08,0.0,0.24138145541195954,0.24138149222044325,-0.048276307257035966,-0.04827634129495534
74,0.04827627532542668,0.24138159470747106,0.38621049430071835,0.33793407967978023,0.24138156554642604,0.19310535327585693,0.09655258660213875,0.2896578927124618,0.3862104793146005,0.09655258660213872,0.28965789271246173,0.09655261018490856,0.14482889787885084,0.3379341907174525,0.38621046432848266,-0.14482890647550278,0.3379342198784974,-1.3290603981253035e-07,0.09655258637658556,0.2896578792151872,0.38621046432848266,0.09655262300453056,0.2896578690135917,0.09655262300453056,3,3.7935732721816606e-07,4.076806952024725e-07,1.3278378796499624e-07,-0.3999994411059642,1.0,-2.072883894532751e-07,0.33333319514107373,1.3333331951410736,0.09655274309094837,0.09655275591057037,-0.04827631127671207,-0.04827631150226527,-0.048276298004990725,-0.0482763115022653,1.4986117846671476e-08,0.0,0.2413814930776415,0.24138152948003333,-0.04827632716603569,-0.048276350864905726
75,0.04827627509987349,0.24138158121019648,0.3862104793146005,0.33793411608217205,0.241381541847556,0.19310536609547893,0.0965525904287742,0.289657880181282,0.38621047061005626,0.09655259042877415,0.289657880181282,0.09655262860026727,0.14482890575767493,0.33793417915236756,0.386210461905512,-0.14482893522462376,0.33793421851500804,-1.0889494439503267e-07,0.09655259471939331,0.28965786811408595,0.386210461905512,0.09655262207656323,0.2896578662296897,0.09655262207656323,3,2.833394818768653e-07,4.271974788361277e-07,2.582948619433978e-07,-0.3999994926072885,1.0,-1.4492253674891487e-07,0.3333332367183089,1.3333332367183088,0.09655273749521166,0.09655273097150763,-0.04827631532890071,-0.048276311038281616,-0.04827629897108554,-0.048276311038281616,8.704544252058355e-09,0.0,0.2413815256533979,0.241381557301187,-0.04827633833372602,-0.04827635228531835
76,0.0482762793904926,0.2413815691430004,0.38621047061005626,0.3379341477299611,0.24138152789596368,0.19310535957177488,0.0965525968763429,0.28965787024945394,0.3862104671257969,0.09655259687634288,0.28965787024945394,0.0965526399756844,0.1448289143621932,0.3379341713559075,0.3862104636415375,-0.14482895397727535,0.3379342126029442,-7.962040607378817e-08,0.09655260362001053,0.2896578606137248,0.3862104636415375,0.09655262148436533,0.289657864453096,0.09655262148436533,3,1.8502195509029207e-07,4.1029525199576256e-07,3.093309735024974e-07,-0.399999589146106,1.0,-8.588355437932904e-08,0.33333327607763047,1.3333332760776304,0.09655271959609048,0.0965527011047714,-0.048276317485850304,-0.048276310742182665,-0.048276301106453534,-0.04827631074218269,3.4842593810147093e-09,0.0,0.24138155085361823,0.24138157546164069,-0.048276342353490265,-0.048276348149848214
77,0.048276286134160226,0.24138155950727125,0.3862104671257969,0.33793417233798356,0.24138152209960573,0.1931053410804558,0.09655260425976969,0.2896578632579415,0.3862104675177112,0.09655260425976969,0.2896578632579415,0.0965526453009204,0.14482892238537914,0.3379341670086118,0.38621046790962554,-0.14482896381844418,0.3379342044162773,-5.047861498241879e-08,0.09655261179195444,0.2896578564151871,0.38621046790962554,0.0965526211868494,0.28965786356054823,0.0965526211868494,3,9.730336514301996e-08,4.291241868514817e-07,3.049041219505e-07,-0.39999970352331937,1.0,-3.631754375010843e-08,0.3333333091216375,1.3333333091216375,0.09655269577953539,0.09655267166546438,-0.048276318125609466,-0.0482763105934247,-0.04827630375067027,-0.04827631059342469,-3.919143343189546e-10,0.0,0.24138156807821387,0.24138158500529358,-0.04827634115833579,-0.04827634085572907
78,0.04827629366634498,0.24138155266451683,0.3862104675177112,0.33793418926506325,0.24138152240221245,0.19310531696638478,0.09655261135112324,0.28965785906948593,0.3862104704206092,0.09655261135112331,0.28965785906948593,0.09655264597514052,0.1448289290359015,0.33793416547445504,0.38621047332350716,-0.14482896656281663,0.3379341957367594,-2.5016103744057716e-08,0.09655261847561732,0.28965785491417084,0.38621047332350716,0.09655262112056837,0.28965786336170507,0.09655262112056837,3,8.74915060400383e-08,3.8866801022052755e-07,2.64402816640974e-07,-0.3999998155819071,1.0,8.849769805863161e-10,0.33333333392331804,1.333333333923318,0.09655267099124426,0.09655264613667211,-0.04827631768477826,-0.04827631056028418,-0.048276306404969105,-0.0482763105602842,-2.9028979775524988e-09,0.0,0.24138157791393994,0.241381587683385,-0.04827633666727349,-0.048276332375054354
79,0.048276300790839055,0.24138154850920174,0.3862104704206092,0.3379341990345083,0.24138152669443158,0.19310529211181263,0.0965526173756455,0.28965785724799287,0.3862104746236384,0.0965526173756455,0.28965785724799287,0.09655264349538166,0.14482893396045193,0.337934165986784,0.3862104788266676,-0.1448289642832173,0.33793418780155415,-5.121049306833214e-09,0.09655262335288611,0.2896578553792182,0.3862104788266676,0.09655262121513165,0.289657863645395,0.09655262121513165,3,8.56131783244507e-08,3.140542945700986e-07,2.0507459064234013e-07,-0.3999999122987442,1.0,2.5339275011582174e-08,0.3333333502261834,1.3333333502261833,0.09655264861643097,0.09655262633618096,-0.04827631658480644,-0.04827631060756582,-0.04827630873879113,-0.04827631060756582,-4.203029202454189e-09,0.0,0.24138158165886278,0.24138158549834893,-0.048276330553561286,-0.04827632415615918
80,0.048276306768079674,0.24138154664042705,0.3862104746236384,0.33793420287399445,0.2413815330918337,0.19310526983156262,0.09655262195327755,0.28965785721380594,0.3862104791670835,0.09655262195327757,0.28965785721380594,0.09655263923879628,0.14482893713847542,0.3379341677871848,0.38621048371052863,-0.1448289589674393,0.3379341813357782,8.646029947545486e-09,0.09655262643635562,0.28965785708506503,0.38621048371052863,0.09655262140423959,0.2896578642127188,0.09655262140423959,3,7.382144184830963e-08,2.2608359628861763e-07,1.406276903814785e-07,-0.39999998696598604,1.0,3.836250472843972e-08,0.3333333589083365,1.3333333589083365,0.09655263059276634,0.09655261275820964,-0.04827631518519787,-0.048276310702119796,-0.04827631057337889,-0.048276310702119796,-4.54344512013094e-09,0.0,0.24138158092071688,0.2413815803716789,-0.04827632412197225,-0.04827631712305941
81,0.04827631125115775,0.24138154651168614,0.3862104791670835,0.33793420232495647,0.24138154009074653,0.19310525199700593,0.09655262501140618,0.2896578583639208,0.38621048337532693,0.09655262501140616,0.2896578583639208,0.09655263433365228,0.14482893877165462,0.3379341702161554,0.38621048758357035,-0.14482895230214415,0.337934176637095,1.6670298641496828e-08,0.09655262795542224,0.289657859399923,0.38621048758357035,0.09655262163246477,0.2896578648973943,0.09655262163246477,3,6.54871650240807e-08,1.4013591043138263e-07,8.074400281721239e-08,-0.4000000378722497,1.0,4.2233177843797876e-08,0.3333333614887852,1.3333333614887852,0.09655261766335364,0.09655260496216612,-0.048276313760248435,-0.048276310816232376,-0.04827631185223463,-0.048276310816232404,-4.208243420400493e-09,0.0,0.2413815773135503,0.2413815739346089,-0.048276318273174246,-0.048276311739700706
82,0.04827631419517381,0.24138154754768837,0.38621048337532693,0.33793419894601506,0.24138154662422007,0.1931052392958184,0.09655262668936157,0.2896578601542358,0.38621048684359743,0.09655262668936154,0.2896578601542358,0.09655262960483367,0.14482893918354933,0.3379341727607832,0.38621049031186794,-0.14482894556729198,0.3379341736842515,1.9913848930963596e-08,0.09655262825435465,0.28965786183158854,0.38621049031186794,0.09655262185838935,0.28965786557516804,0.09655262185838935,3,6.624331039262188e-08,6.611672009881886e-08,3.1253704069200694e-08,-0.4000000668160316,1.0,3.9583726851866174e-08,0.3333333597224846,1.3333333597224846,0.09655260969098474,0.09655260194454042,-0.04827631249418776,-0.04827631092919468,-0.04827631260654741,-0.048276310929194655,-3.46827050412557e-09,0.0,0.24138157225665352,0.24138156742568134,-0.04827631353001571,-0.048276308109083454
83,0.04827631576016689,0.24138154922504113,0.38621048684359743,0.3379341941150429,0.24138155204515233,0.1931052315493741,0.09655262724924009,0.28965786214659944,0.3862104893958395,0.09655262724924008,0.2896578621465994,0.09655262557524745,0.1448289387383133,0.33793417506815776,0.3862104919480816,-0.14482893961656274,0.33793417224804645,1.960112080978682e-08,0.09655262771083795,0.2896578640406824,0.3862104919480816,0.09655262205495069,0.28965786616485206,0.09655262205495069,3,5.857828755395644e-08,5.120814761117032e-08,5.274730208171263e-09,-0.4000000776916214,1.0,3.2955831286152204e-08,0.3333333553038876,1.3333333553038875,0.09655260597412664,0.09655260245382988,-0.0482763114890732,-0.048276311027475344,-0.04827631292155832,-0.04827631102747537,-2.5522420843415716e-09,0.0,0.2413815668658028,0.24138156167151342,-0.04827631010144706,-0.04827630608319439
84,0.048276316221764745,0.24138155111912407,0.3862104893958395,0.3379341889207535,0.241381556063405,0.1931052280290773,0.09655262700189296,0.28965786402681537,0.38621049102870836,0.09655262700189296,0.28965786402681537,0.09655262250397052,0.14482893778202116,0.33793417693450667,0.3862104926615772,-0.14482893491696758,0.33793417199022574,1.697886373164259e-08,0.09655262667807171,0.2896578658305572,0.3862104926615772,0.0965526222078989,0.2896578666236967,0.0965526222078989,3,4.6297787825722025e-08,5.942272968129103e-08,2.8742933366743273e-08,-0.40000007529710624,1.0,2.4517991192851696e-08,0.33333334967866074,1.3333333496786608,0.09655260552510679,0.09655260522903517,-0.048276310780128215,-0.04827631110394945,-0.0482763129076913,-0.048276311103949476,-1.6328688401401337e-09,0.0,0.24138156191886054,0.24138155712486647,-0.04827630796341037,-0.04827630536652905
85,0.0482763158979435,0.2413815529228659,0.38621049102870836,0.33793418412675946,0.24138155866028632,0.1931052277330057,0.09655262625205116,0.28965786560125406,0.3862104918533052,0.0965526262520511,0.289657865601254,0.09655262044395266,0.1448289366061588,0.33793417827964223,0.38621049267790203,-0.14482893162265725,0.3379341725422217,1.315489961406513e-08,0.09655262544955845,0.28965786712304187,0.38621049267790203,0.0965526223132007,0.2896578669396021,0.0965526223132007,3,3.248340307848707e-08,5.752283704918426e-08,4.0695592451456264e-08,-0.400000064435976,1.0,1.5925052498921843e-08,0.333333343950035,1.333333343950035,0.09655260728905304,0.09655260915830109,-0.04827631035410766,-0.04827631115660036,-0.04827631267838817,-0.04827631115660036,-8.245968352582622e-10,0.0,0.24138155787470836,0.24138155393585797,-0.048276306940967684,-0.048276305602619585
86,0.048276315095450786,0.2413815544446537,0.3862104918533052,0.33793418018790905,0.24138155999863442,0.19310522960225374,0.09655262526284733,0.2896578667797554,0.38621049204260277,0.0965526252628473,0.2896578667797554,0.09655261930552028,0.1448289354302439,0.3379341791148571,0.38621049223190035,-0.14482892966221445,0.3379341735608764,9.008786827635618e-09,0.09655262424321119,0.28965786792782444,0.3862104922319003,0.0965526223740654,0.2896578671221962,0.0965526223740654,3,1.9358829872473393e-08,5.97397495916141e-08,4.357186100811816e-08,-0.40000004932326827,0.9999999999999998,8.288760011687657e-09,0.3333333388591734,1.3333333388591733,0.09655261029673345,0.09655261336527857,-0.048276310167396544,-0.0482763111870327,-0.04827631233510171,-0.04827631118703268,-1.8929757761299015e-10,-5.551115123125783e-17,0.24138155492506175,0.24138155203627984,-0.04827630678112099,-0.048276306438680194
87,0.04827631407581465,0.24138155559272273,0.3862104920426027,0.3379341772991271,0.24138156034107522,0.19310523267079885,0.09655262423751831,0.2896578675515884,0.3862104917891067,0.09655262423751831,0.2896578675515884,0.09655261891588283,0.14482893439922198,0.33793417951045407,0.3862104915356107,-0.14482892882409049,0.3379341747621016,5.160966820572099e-09,0.09655262320017768,0.28965786831140977,0.3862104915356107,0.09655262239808861,0.28965786719426584,0.09655262239808861,3,1.1570311819752988e-08,5.774189659746298e-08,4.010086263050994e-08,-0.4000000332660064,1.0,2.2252515385901006e-09,0.3333333348168344,1.3333333348168344,0.09655261375491601,0.09655261723712179,-0.04827631016170367,-0.0482763111990443,-0.04827631195886567,-0.0482763111990443,2.534960019673349e-10,0.0,0.2413815530616088,0.24138155122217908,-0.04827630721051318,-0.04827630756783574
88,0.04827631303847402,0.2413815563525441,0.3862104917891067,0.3379341754596974,0.24138155998375266,0.19310523615300462,0.09655262331470577,0.2896578679597882,0.38621049127449397,0.09655262331470574,0.2896578679597882,0.09655261906866686,0.14482893359093751,0.3379341795670323,0.38621049075988123,-0.14482892883028592,0.33793417593582376,1.9843290899324018e-09,0.0965526223935245,0.2896578683696193,0.38621049075988123,0.09655262239482602,0.28965786718447806,0.09655262239482602,3,1.2274563143677142e-08,4.930628971777651e-08,3.2866790844465754e-08,-0.40000001856409517,1.0,-2.0525006139138213e-09,0.33333333196499965,1.3333333319649996,0.09655261708433777,0.09655262041049693,-0.04827631027623175,-0.04827631119741302,-0.048276311607244105,-0.04827631119741299,5.146127413091506e-10,0.0,0.24138155214499166,0.24138155122511196,-0.04827630797603555,-0.0482763087513457
89,0.04827631211729275,0.24138155676237522,0.38621049127449397,0.33793417453981767,0.2413815592084425,0.1931052394791638,0.09655262257331447,0.289657868077586,0.3862104906509004,0.09655262257331448,0.2896578680775859,0.09655261956076061,0.1448289330293362,0.33793417939279674,0.38621049002730684,-0.1448289293931887,0.33793417694672934,-3.576425822160445e-10,0.09655262184236127,0.28965786820582184,0.38621049002730684,0.09655262237394983,0.2896578671218495,0.09655262237394983,3,1.1226751972515103e-08,3.765974865288513e-08,2.403969179276544e-08,-0.4000000065690339,1.0,-4.623968985484339e-09,0.3333333302506873,1.3333333302506873,0.09655261991840319,0.09655262273159242,-0.04827631045602172,-0.048276311186974924,-0.04827631131521076,-0.048276311186974896,6.235935656739855e-10,0.0,0.24138155196650318,0.24138155176713855,-0.048276308869143414,-0.04827630982487985
90,0.048276311386339546,0.24138155689061108,0.3862104906509004,0.33793417434045303,0.24138155825270607,0.19310524229235304,0.09655262204308258,0.2896578679891244,0.386210490032207,0.09655262204308257,0.2896578679891244,0.09655262021623823,0.1448289326998256,0.33793417908763773,0.38621048941351355,-0.1448289302542879,0.33793417772554274,-1.8598765860744493e-09,0.09655262152781711,0.28965786791562925,0.38621048941351355,0.09655262234401699,0.289657867032051,0.09655262234401699,3,9.151261082251949e-09,2.532854770365134e-08,1.524869341906765e-08,-0.39999999783955187,1.0,-5.751920162389013e-09,0.33333332949871985,1.33333332949872,0.09655262207611481,0.09655262420389357,-0.04827631065674304,-0.04827631117200849,-0.048276311098513325,-0.04827631117200848,6.186934298213487e-10,0.0,0.24138155229737046,0.24138155259830488,-0.04827630973641833,-0.04827631069349175
91,0.04827631087107408,0.24138155681711593,0.386210490032207,0.3379341746413874,0.24138155729563265,0.1931052444201318,0.09655262171762041,0.2896578677753805,0.3862104894930009,0.09655262171762041,0.2896578677753805,0.09655262089880631,0.14482893256416673,0.33793417873364506,0.38621048895379484,-0.1448289312061466,0.33793417825512834,-2.6225191740447684e-09,0.09655262140826999,0.2896578675777483,0.38621048895379484,0.09655262231179348,0.2896578669353804,0.09655262231179348,3,9.357834840351131e-09,1.4065077547087412e-08,7.564983528496327e-09,-0.39999999234208394,1.0,-5.787756385267073e-09,0.3333333294748291,1.333333329474829,0.09655262352132549,0.09655262493431266,-0.048276310846546336,-0.04827631115589674,-0.04827631095826457,-0.048276311155896756,5.392060686837397e-10,0.0,0.241381552923767,0.24138155351794008,-0.04827631047974784,-0.04827631131974791
92,0.04827631056172366,0.24138155661948374,0.3862104894930009,0.33793417523556046,0.24138155645563258,0.19310524583311897,0.09655262156747185,0.28965786750526074,0.3862104890727326,0.09655262156747182,0.28965786750526074,0.09655262151513684,0.14482893257322005,0.33793417839103773,0.38621048865246427,-0.14482893210061681,0.3379341785548889,-2.8028452891959432e-09,0.09655262143220555,0.28965786725002324,0.38621048865246427,0.096552622282029,0.289657866846087,0.096552622282029,3,8.80166095562629e-09,5.8806001179689815e-09,1.559371742843041e-09,-0.39999998965613537,1.0,-5.098094946198728e-09,0.3333333299346034,1.3333333299346033,0.09655262431798213,0.09655262508487429,-0.048276311005748196,-0.048276311141014494,-0.048276310885776996,-0.048276311141014494,4.202683201448565e-10,0.0,0.24138155366808864,0.2413815543826458,-0.04827631104962815,-0.04827631170880187
93,0.04827631042645736,0.24138155636424624,0.3862104890727326,0.33793417595011765,0.24138155579645887,0.19310524660001113,0.09655262155158129,0.2896578672312097,0.386210488782791,0.09655262155158131,0.2896578672312097,0.09655262201177268,0.1448289326767052,0.3379341780981731,0.38621048849284945,-0.14482893284695503,0.3379341786659605,-2.5764657629601118e-09,0.09655262154792696,0.2896578669693949,0.38621048849284945,0.09655262225755651,0.2896578667726695,0.09655262225755651,3,7.34966620896671e-09,7.918093403169735e-09,2.598083304050647e-09,-0.3999999891575562,1.0,-4.0144153556909146e-09,0.3333333306570564,1.3333333306570565,0.09655262458823845,0.09655262483402227,-0.04827631112512393,-0.048276311128778254,-0.048276310866963434,-0.048276311128778227,2.899415707524611e-10,0.0,0.24138155439853634,0.24138155510451154,-0.04827631143475081,-0.04827631189329096
94,0.04827631042280303,0.24138155610243145,0.386210488782791,0.3379341766560928,0.24138155533791872,0.19310524684579494,0.09655262162629455,0.28965786698833884,0.38621048861463336,0.09655262162629452,0.28965786698833884,0.09655262236816985,0.14482893282978607,0.33793417787424623,0.3862104884464757,-0.14482893340350378,0.33793417863875896,-2.109455249366121e-09,0.09655262170998893,0.2896578667544491,0.3862104884464757,0.09655262223959425,0.28965786671878274,0.09655262223959425,3,5.485146892247883e-09,8.287492248015838e-09,5.022888771577527e-09,-0.39999999016465926,1.0,-2.8041396982203537e-09,0.3333333314639068,1.3333333314639069,0.0965526244776251,0.0965526243490495,-0.04827631120349152,-0.04827631111979713,-0.04827631088590739,-0.04827631111979713,1.6815765446764885e-10,0.0,0.2413815550297983,0.24138155564309804,-0.04827631165042012,-0.04827631191997622
95,0.048276310506497416,0.2413815558685417,0.38621048861463336,0.33793417726939257,0.24138155506836262,0.19310524671721935,0.09655262175162178,0.28965786679598804,0.3862104885476098,0.09655262175162171,0.28965786679598804,0.09655262258804825,0.14482893299674615,0.33793417772343437,0.38621048848058626,-0.14482893376614914,0.33793417852361346,-1.5411228404538235e-09,0.09655262188267404,0.28965786660936227,0.38621048848058626,0.09655262222814423,0.2896578666844327,0.09655262222814423,3,3.578050855601589e-09,7.968742554709252e-09,6.0048355177144686e-09,-0.3999999920417855,1.0,-1.6594406959669072e-09,0.3333333322270395,1.3333333322270395,0.0965526241291711,0.09655262376926707,-0.04827631124512437,-0.048276311114072115,-0.04827631092744633,-0.0482763111140721,6.702355337395716e-11,0.0,0.24138155551777085,0.24138155599429337,-0.04827631172762542,-0.04827631183918074
96,0.04827631063754967,0.24138155568191594,0.3862104885476098,0.33793417774591505,0.2413815549568073,0.19310524635731532,0.09655262189492118,0.28965786666070037,0.38621048855562157,0.0965526218949212,0.28965786666070037,0.09655262269068933,0.1448289331522927,0.3379341776394848,0.3862104885636333,-0.14482893395607266,0.33793417836459344,-9.759366648154355e-10,0.09655262204109011,0.2896578665282822,0.3862104885636333,0.09655262222240518,0.28965786666721555,0.09655262222240518,3,1.877888622381363e-09,8.324786193725231e-09,5.913096456922062e-09,-0.3999999942620016,1.0,-6.991212053719664e-10,0.3333333328672526,1.3333333328672525,0.096552623666626,0.09655262319834185,-0.048276311257371515,-0.04827631111120259,-0.04827631097878443,-0.04827631111120262,-8.011757923753748e-12,0.0,0.24138155585099386,0.24138155617847784,-0.04827631170389307,-0.048276311697377894
97,0.04827631078371859,0.24138155554949775,0.38621048855562157,0.33793417807339904,0.24138155496332248,0.19310524588903116,0.0965526220324258,0.28965786657976295,0.3862104886121888,0.09655262203242587,0.28965786657976295,0.09655262270327289,0.144828933281133,0.33793417761002814,0.38621048866875607,-0.1448289340085473,0.3379341781962034,-4.82485384978304e-10,0.0965526221705609,0.289657866499456,0.38621048866875607,0.0965526222211442,0.28965786666343263,0.0965526222211442,3,1.6983130457504103e-09,7.53386375507148e-09,5.1237531994985375e-09,-0.3999999964351151,1.0,2.1105339698124226e-11,0.3333333333474036,1.3333333333474036,0.09655262318575827,0.09655262270362959,-0.04827631124870721,-0.048276311110572095,-0.048276311030265195,-0.04827631111057212,-5.656725088343251e-11,0.0,0.24138155604097317,0.24138155622969149,-0.04827631161644047,-0.04827631153277079
98,0.04827631092185369,0.24138155546919082,0.3862104886121888,0.33793417826211736,0.24138155504699216,0.1931052454069025,0.09655262214915739,0.2896578665446862,0.38621048869384356,0.09655262214915739,0.28965786654468617,0.09655262265484417,0.14482893337646108,0.33793417762018163,0.3862104887754983,-0.1448289339638026,0.3379341780423802,-9.721415339392081e-11,0.09655262226496346,0.289657866508684,0.3862104887754983,0.09655262222299524,0.28965786666898574,0.09655262222299524,3,1.6602523800202107e-09,6.083123782474331e-09,3.971102113808911e-09,-0.39999999830929656,1.0,4.940420295085346e-10,0.33333333366269474,1.3333333336626947,0.09655262275205832,0.09655262232020939,-0.04827631122730369,-0.04827631111149762,-0.048276311075495404,-0.048276311111497605,-8.165473852628224e-11,0.0,0.24138155611295997,0.24138155618679782,-0.04827631149769401,-0.04827631137339444
99,0.048276311037659767,0.24138155543318862,0.38621048869384356,0.3379341783359552,0.24138155517129173,0.19310524497505355,0.09655262223778648,0.28965786654421255,0.386210488781999,0.09655262223778643,0.28965786654421255,0.09655262257210015,0.1448289334379132,0.3379341776552365,0.3862104888701544,-0.14482893386038231,0.33793417791713337,1.691467521602874e-10,0.0965526223245767,0.2896578665419,0.3862104888701544,0.09655262222667298,0.2896578666800189,0.09655262222667298,3,1.4305041595719103e-09,4.375532824951733e-09,2.7206261687950928e-09,-0.39999999975511724,1.0,7.454139527851567e-10,0.333333333830276,1.333333333830276,0.0965526224029534,0.09655262205752622,-0.04827631120012671,-0.048276311113336495,-0.04827631111102393,-0.04827631111333647,-8.815542740236992e-11,0.0,0.24138155609816875,0.2413815560870553,-0.04827631137292082,-0.048276311237114455
100,0.048276311124449994,0.24138155543087608,0.386210488781999,0.33793417832484174,0.2413815553070981,0.19310524462962636,0.09655262229693735,0.2896578665666443,0.3862104888635816,0.09655262229693734,0.2896578665666443,0.09655262247689705,0.14482893346942471,0.33793417770241246,0.38621048894516424,-0.14482893373096706,0.33793417782619045,3.2416774820021033e-10,0.09655262235387294,0.2896578665868607,0.3862104889451642,0.09655262223110354,0.2896578666933106,0.09655262223110354,3,1.2715282160513652e-09,2.7088060683411186e-09,1.5596730573719242e-09,-0.40000000073991815,0.9999999999999998,8.195153444745529e-10,0.33333333387967684,1.333333333879677,0.0965526221527293,0.0965526219069358,-0.04827631117248736,-0.04827631111555178,-0.04827631113576819,-0.04827631111555175,-8.158262954083284e-11,-5.551115123125783e-17,0.2413815560279044,0.24138155596207062,-0.04827631125954618,-0.048276311132879834


==> df_pdinf.csv <==
iter,p0,p1,s0,s1,s2,r,x0,x1,z0,z1,z2,t,pt0,pt1,st0,st1,st2,rt,xt0,xt1,zt0,zt1,zt2,tt,bnd_iter,pres,dres,gap,pinf1,pinf2,dinf1,dinf2,dinf3,k,kt,w0,wt0,w1,wt1,y0,yt0,y1,yt1,y2,yt2
1,0.0,0.0,0.0,0.0,0.0,1.0,-0.14814814814814814,0.2962962962962963,-0.14814814814814814,-0.14814814814814817,0.2962962962962963,0.5925925925925926,-0.2962962962962963,0.5925925925925926,-0.2962962962962963,-0.29629629629629634,0.5925925925925926,0.18518518518518512,-0.22962962962962963,0.5259259259259259,0.0,0.13333333333333328,0.5925925925925926,0.13333333333333328,2,2.722222222222223,6.66666666666667,3.0895061728395055,-1.0,1.6896551724137931,-0.6375000000000001,0.3875,0.3875,0.40740740740740744,-0.05185185185185184,0.14814814814814814,0.06666666666666665,-0.2962962962962963,-0.06666666666666665,0.14814814814814814,0.2962962962962963,0.14814814814814817,0.4296296296296296,-0.2962962962962963,0.0
2,-0.08148148148148149,0.22962962962962963,0.14814814814814814,0.28148148148148144,0.2962962962962963,0.5407407407407407,0.03413406400039055,0.3687689090362559,0.03413406400039054,0.034134064000390485,0.3687689090362559,0.21161189214658596,0.14974960948226257,0.5079081884428822,-0.07988002014736706,-0.21321335348070047,0.44124152177621556,-0.11751695644756882,0.14974960948226257,0.5079081884428822,0.0,0.0,0.44124152177621556,0.0,0,,,,-1.0,1.374648298726738,-0.05774602706832621,0.29483598195444916,0.29483598195444916,0.3291288485941548,0.11751695644756882,-0.11561554548187203,0.0,-0.1391392794066263,0.0,0.1140140841477576,0.07988002014736706,0.24734741748109096,0.21321335348070047,-0.07247261273995964,0.0
3,0.03413406400039054,0.3687689090362559,0.1140140841477576,0.24734741748109096,0.3687689090362559,0.3291288485941548,0.07910607378434598,0.40830454428218355,0.07910607378434598,0.07910607378434595,0.40830454428218355,0.0790712704918552,0.12407808356830141,0.44784017952811117,0.04419806342093435,-0.08913526991239906,0.44784017952811117,-0.17098630761044442,0.11891057276322885,0.4426726687230386,0.0,0.010335021610145123,0.44784017952811117,0.010335021610145123,2,11.50559498071133,7.657543453914986,118.59637731146302,-1.0,0.5556656892785199,-0.09595046889708281,0.2655201078396423,0.2655201078396423,0.2500575781022996,0.18132132922058955,-0.044972009783955436,-0.005167510805072564,-0.039535635245927625,-0.0051675108050725505,0.03490801036341162,-0.04419806342093435,0.168241343696745,0.09947029152254419,-0.039535635245927625,0.0
4,0.07393856297927341,0.403137033477111,0.03490801036341162,0.17857636530689014,0.40830454428218355,0.26039259971244477,0.06393130710932332,0.42156964398578817,0.06393130710932333,0.06393130710932332,0.42156964398578817,0.031697710212281835,0.05392405123937323,0.44000225449446534,0.09295460385523505,-0.0507137510882435,0.4348347436893928,-0.1969971792878811,0.05392405123937323,0.44000225449446534,0.0,0.0,0.4348347436893928,0.0,0,,,,-0.5455754635587895,0.4544245364412105,-0.3161689490614251,0.12255403395904992,0.12255403395904992,0.22869488950016292,0.1969971792878811,0.01000725586995009,0.0,-0.018432610508677172,0.0,-0.02902329674591171,-0.09295460385523505,0.11464505819756682,0.0507137510882435,-0.013265099703604621,0.0
5,0.06393130710932332,0.42156964398578817,-0.02902329674591171,0.11464505819756682,0.42156964398578817,0.22869488950016292,0.035517521047202606,0.42531113617187216,0.0355175210472026,0.035517521047202585,0.42531113617187216,0.007482984372168022,0.0071037349850818915,0.42905262835795616,0.10005833884031691,-0.04361001610316165,0.42905262835795616,-0.2137289207558269,0.0071037349850818915,0.42905262835795616,0.0,0.0,0.42905262835795616,0.0,0,,,,-0.4358458935917262,0.5641541064082738,-0.47516481248838094,0.016556791674412694,0.016556791674412694,0.2212119051279949,0.2137289207558269,0.028413786062120715,0.0,-0.0037414921860839945,0.0,-0.06454081779311431,-0.10005833884031691,0.07912753715036423,0.04361001610316165,-0.0037414921860839945,0.0
6,0.035517521047202606,0.42531113617187216,-0.06454081779311431,0.07912753715036423,0.42531113617187216,0.2212119051279949,0.012329110710421708,0.425705034953255,0.012329110710421712,0.012329110710421698,0.425705034953255,0.0007877975627657184,-0.01085929962635919,0.42609893373463786,0.08919903921395773,-0.05446931572952084,0.42609893373463786,-0.21963631000246348,-0.01085929962635919,0.42609893373463786,0.0,0.0,0.42609893373463786,0.0,0,,,,-0.6106491304112338,0.3893508695887662,-0.5127426974895014,0.025485394979002807,0.025485394979002807,0.22042410756522918,0.21963631000246348,0.023188410336780898,0.0,-0.00039389878138285095,0.0,-0.07686992850353602,-0.08919903921395773,0.06679842643994253,0.05446931572952084,-0.00039389878138285095,0.0
7,0.012329110710421708,0.425705034953255,-0.07686992850353602,0.06679842643994253,0.425705034953255,0.22042410756522918,0.0005640136888964225,0.4257058118988763,0.0005640136888964281,0.0005640136888964281,0.4257058118988763,1.5538912425343224e-06,-0.011201083332628863,0.4257065888444976,0.07799795588132888,-0.06567039906214968,0.4257065888444976,-0.2204209997827441,-0.011201083332628863,0.4257065888444976,0.0,0.0,0.4257065888444976,0.0,0,,,,-0.8419502577998949,0.15804974220010515,-0.5131558726434469,0.02631174528689384,0.02631174528689384,0.22042255367398664,0.2204209997827441,0.011765097021525285,0.0,-7.76945621283609e-07,0.0,-0.07743394219243245,-0.07799795588132888,0.0662344127510461,0.06567039906214968,-7.76945621283609e-07,0.0
8,0.0005640136888964229,0.4257058118988763,-0.07743394219243245,0.0662344127510461,0.4257058118988763,0.22042255367398664,-0.002667430763199359,0.4257229155490301,-0.0026674307631993494,-0.0026674307631993632,0.4257229155490301,3.420730030751968e-05,-0.005898875215295141,0.42574001919918386,0.07209908066603375,-0.07156927427744483,0.42574001919918386,-0.2203541390733716,-0.005898875215295141,0.42574001919918386,0.0,0.0,0.42574001919918386,0.0,0,,,,-0.9926516900951483,0.007348309904851691,-0.5069277903759094,0.013855580751818712,0.013855580751818712,0.22038834637367913,0.2203541390733716,0.003231444452095782,0.0,-1.7103650153782457e-05,0.0,-0.0747665114292331,-0.07209908066603375,0.06890184351424547,0.07156927427744483,-1.7103650153782457e-05,0.0
9,-0.002667430763199359,0.4257229155490301,-0.0747665114292331,0.06890184351424547,0.4257229155490301,0.22038834637367913,-0.0021385345420276165,0.42573393529399184,-0.0021385345420276147,-0.0021385345420276147,0.42573393529399184,2.203948992347055e-05,-0.001609638320855874,0.4257449550389536,0.07048944234517787,-0.0731789125983007,0.4257449550389536,-0.2203442673938322,-0.001609638320855874,0.4257449550389536,0.0,0.0,0.4257449550389536,0.0,0,,,,-1.0,0.036751984384983616,-0.5018903786196464,0.003780757239292712,0.003780757239292712,0.22036630688375566,0.2203442673938322,-0.0005288962211717424,0.0,-1.1019744961759947e-05,0.0,-0.07262797688720549,-0.07048944234517787,0.07104037805627308,0.0731789125983007,-1.1019744961759947e-05,0.0
10,-0.0021385345420276165,0.42573393529399184,-0.07262797688720549,0.07104037805627308,0.42573393529399184,0.22036630688375566,-0.0009325872591743879,0.4257360431258606,-0.0009325872591743889,-0.0009325872591743889,0.4257360431258606,4.215663737534898e-06,0.0002733600236788406,0.4257381509577294,0.07076280236885671,-0.07290555257462186,0.4257381509577294,-0.22035787555628059,0.0002733600236788406,0.4257381509577294,0.0,0.0,0.4257381509577294,0.0,0,,,,-1.0,0.029390768331012396,-0.49903687270075314,0.0006420848661645594,0.0006420848661645594,0.22036209122001812,0.22035787555628059,-0.0012059472828532284,0.0,-2.1078318687695052e-06,0.0,-0.0716953896280311,-0.07076280236885671,0.07197296531544747,0.07290555257462186,-2.1078318687695052e-06,0.0
11,-0.000932587259174388,0.4257360431258606,-0.0716953896280311,0.07197296531544747,0.4257360431258606,0.22036209122001812,-0.0001637855215845689,0.42573610838315074,-0.00016378552158456683,-0.00016378552158456683,0.42573610838315074,1.3051458026259444e-07,0.0006050162160052502,0.42573617364044086,0.07136781858486196,-0.07230053635861661,0.42573617364044086,-0.2203618301908576,0.0006050162160052502,0.42573617364044086,0.0,0.0,0.42573617364044086,0.0,0,,,,-1.0,0.012900565068124648,-0.497868341052047,0.0014211059653019334,0.0014211059653019334,0.22036196070543787,0.2203618301908576,-0.0007688017375898191,0.0,-6.525729012718529e-08,0.0,-0.07153160410644653,-0.07136781858486196,0.07213675083703204,0.07230053635861661,-6.525729012718529e-08,0.0
12,-0.0001637855215845689,0.42573610838315074,-0.07153160410644653,0.07213675083703204,0.42573610838315074,0.22036196070543787,0.00011032547778477532,0.42573613803208166,0.00011032547778477841,0.00011032547778476454,0.42573613803208166,5.929786185533538e-08,0.00038443647715411954,0.4257361676810126,0.07175225506201609,-0.07191609988146251,0.4257361676810126,-0.22036184210971416,0.00038443647715411954,0.4257361676810126,0.0,0.0,0.4257361676810126,0.0,0,,,,-1.0,0.0022782773219972574,-0.49864551156442216,0.0009029922903852574,0.0009029922903852574,0.22036190140757603,0.22036184210971416,-0.0002741109993693442,0.0,-2.9648930921499783e-08,0.0,-0.07164192958423131,-0.07175225506201609,0.07202642535924728,0.07191609988146251,-2.9648930921499783e-08,0.0
13,0.00011032547778477532,0.42573613803208166,-0.07164192958423131,0.07202642535924728,0.42573613803208166,0.22036190140757603,0.00012368667940562477,0.4257361752996708,0.00012368667940562683,0.00012368667940561295,0.4257361752996708,7.453517825984624e-08,0.00013704788102647422,0.4257362125672599,0.07188930294304256,-0.07177905200043605,0.4257362125672599,-0.2203617523372195,0.00013704788102647422,0.4257362125672599,0.0,0.0,0.4257362125672599,0.0,0,,,,-0.9984663790286872,0.0015336209713128213,-0.4995171380411826,0.00032190797254490704,0.00032190797254490704,0.22036182687239778,0.2203617523372195,-1.3361201620849447e-05,0.0,-3.7267589125811185e-08,0.0,-0.07176561626363694,-0.07188930294304256,0.07190273867984166,0.07177905200043605,-3.7267589125811185e-08,0.0
14,0.00012368667940562477,0.4257361752996708,-0.07176561626363694,0.07190273867984166,0.4257361752996708,0.22036182687239778,6.519709797531728e-05,0.4257361856515253,6.519709797532525e-05,6.519709797531137e-05,0.4257361856515253,2.070370908458375e-08,6.707516545009784e-06,0.42573619600337986,0.07189601045958759,-0.07177234448389104,0.42573619600337986,-0.22036178546497961,6.707516545009784e-06,0.42573619600337986,0.0,0.0,0.42573619600337986,0.0,0,,,,-0.9982799327124547,0.0017200672875452572,-0.4999763673492835,1.5755100477659488e-05,1.5755100477659488e-05,0.2203618061686887,0.22036178546497961,5.8489581430307494e-05,0.0,-1.0351854540235905e-08,0.0,-0.07183081336161226,-0.07189601045958759,0.07183754158186635,0.07177234448389104,-1.0351854540235905e-08,0.0
15,6.519709797531728e-05,0.4257361856515253,-0.07183081336161226,0.07183754158186635,0.4257361856515253,0.2203618061686887,1.7980935956201432e-05,0.4257361864387276,1.7980935956202204e-05,1.7980935956202204e-05,0.4257361864387276,1.5744045820140526e-09,-2.9235226062914414e-05,0.42573618722592993,0.07186677523352467,-0.07180157970995395,0.42573618722592993,-0.22036180301987954,-2.9235226062914414e-05,0.42573618722592993,0.0,0.0,0.42573618722592993,0.0,0,,,,-0.9990928280368937,0.0009071719631063013,-0.5000343349084951,6.866981699021007e-05,6.866981699021007e-05,0.22036180459428412,0.22036180301987954,4.7216162019115846e-05,0.0,-7.872023033428377e-10,0.0,-0.07184879429756846,-0.07186677523352467,0.07181956064591015,0.07180157970995395,-7.872023033428377e-10,0.0
16,1.7980935956201432e-05,0.4257361864387276,-0.07184879429756846,0.07181956064591015,0.4257361864387276,0.22036180459428412,-2.8131885590551166e-06,0.4257361864579947,-2.8131885590615413e-06,-2.8131885590615413e-06,0.4257361864579947,3.853412239501958e-11,-2.3607313074311667e-05,0.4257361864772618,0.07184316792045034,-0.07182518702302827,0.4257361864772618,-0.22036180451721588,-2.3607313074311667e-05,0.4257361864772618,0.0,0.0,0.4257361864772618,0.0,0,,,,-0.9997497201481709,0.00025027985182912715,-0.5000277252836665,5.545056733290515e-05,5.545056733290515e-05,0.22036180455575,0.22036180451721588,2.079412451525655e-05,0.0,-1.9267087925101123e-11,0.0,-0.0718459811090094,-0.07184316792045034,0.07182237383446921,0.07182518702302827,-1.9267087925101123e-11,0.0
17,-2.8131885590551174e-06,0.4257361864579947,-0.0718459811090094,0.07182237383446921,0.4257361864579947,0.22036180455575,-6.605168881305608e-06,0.4257361865642077,-6.6051688813045795e-06,-6.6051688813045795e-06,0.4257361865642077,2.1242596981852347e-10,-1.0397149203556098e-05,0.4257361866704207,0.07183277077124679,-0.07183558417223182,0.4257361866704207,-0.22036180413089806,-1.0397149203556098e-05,0.4257361866704207,0.0,0.0,0.4257361866704207,0.0,0,,,,-1.0,3.916444777951611e-05,-0.5000122107886633,2.4421577326723566e-05,2.4421577326723566e-05,0.22036180434332403,0.22036180413089806,3.7919803222504904e-06,0.0,-1.0621298285329317e-10,0.0,-0.0718393759401281,-0.07183277077124679,0.07182897900335052,0.07183558417223182,-1.0621298285329317e-10,0.0
18,-6.605168881305608e-06,0.4257361865642077,-0.0718393759401281,0.07182897900335052,0.4257361865642077,0.22036180434332403,-4.250548407224092e-06,0.4257361866081927,-4.250548407219723e-06,-4.250548407233601e-06,0.4257361866081927,8.79700098774147e-11,-1.8959279331425763e-06,0.42573618665217766,0.07183087484331366,-0.07183748010016498,0.42573618665217766,-0.22036180416738402,-1.8959279331425763e-06,0.42573618665217766,0.0,0.0,0.42573618665217766,0.0,0,,,,-1.0,9.194722367922292e-05,-0.5000022266464451,4.453292890255371e-06,4.453292890255371e-06,0.220361804255354,0.22036180416738402,-2.3546204740815157e-06,0.0,-4.3984982323053146e-11,0.0,-0.07183512539172088,-0.07183087484331366,0.07183322955175775,0.07183748010016498,-4.3984982323053146e-11,0.0
19,-4.250548407224092e-06,0.4257361866081927,-0.07183512539172088,0.07183322955175775,0.4257361866081927,0.220361804255354,-1.5365999667530033e-06,0.425736186613941,-1.5365999667393826e-06,-1.5365999667532604e-06,0.425736186613941,1.1496663703340986e-11,1.1773484737180854e-06,0.42573618661968937,0.0718320521917874,-0.07183630275169126,0.42573618661968937,-0.22036180423236068,1.1773484737180854e-06,0.42573618661968937,0.0,0.0,0.42573618661968937,0.0,0,,,,-1.0,5.917008171407723e-05,-0.49999585183790785,2.765441394742919e-06,2.765441394742919e-06,0.22036180424385735,0.22036180423236068,-2.7139484404710887e-06,0.0,-5.748346243450442e-12,0.0,-0.07183358879175414,-0.0718320521917874,0.0718347661517245,0.07183630275169126,-5.748346243450442e-12,0.0
20,-1.5365999667530033e-06,0.425736186613941,-0.07183358879175414,0.0718347661517245,0.425736186613941,0.22036180424385735,-8.981000892148993e-08,0.4257361866139607,-8.981000890195823e-08,-8.981000890195823e-08,0.4257361866139607,3.926899957470461e-14,1.3569799489100234e-06,0.4257361866139803,0.07183340917173633,-0.0718349457717423,0.4257361866139803,-0.2203618042437788,1.3569799489100234e-06,0.4257361866139803,0.0,0.0,0.4257361866139803,0.0,0,,,,-1.0,2.139070322204617e-05,-0.4999952189407728,3.1873728181354055e-06,3.1873728181354055e-06,0.22036180424381807,0.2203618042437788,-1.4467899578315133e-06,0.0,-1.965094753586527e-14,0.0,-0.07183349898174524,-0.07183340917173633,0.0718348559617334,0.0718349457717423,-1.965094753586527e-14,0.0
21,-8.981000892148996e-08,0.4257361866139607,-0.07183349898174524,0.0718348559617334,0.4257361866139607,0.22036180424381807,3.167923726543209e-07,0.425736186614205,3.167923726399291e-07,3.167923726399291e-07,0.425736186614205,4.886626083201986e-13,7.233947542301317e-07,0.4257361866144493,0.07183413256649052,-0.07183422237698812,0.4257361866144493,-0.22036180424284074,7.233947542301317e-07,0.4257361866144493,0.0,0.0,0.4257361866144493,0.0,0,,,,-1.0,1.250246674078248e-06,-0.49999745125698625,1.6991620091839759e-06,1.6991620091839759e-06,0.2203618042433294,0.22036180424284074,-4.0660238157581084e-07,0.0,-2.443045765687657e-13,0.0,-0.07183381577411788,-0.07183413256649052,0.07183453916936076,0.07183422237698812,-2.443045765687657e-13,0.0
22,3.167923726543209e-07,0.425736186614205,-0.07183381577411788,0.07183453916936076,0.425736186614205,0.2203618042433294,2.600468215665549e-07,0.4257361866143696,2.6004682156244296e-07,2.6004682156244296e-07,0.4257361866143696,3.2927570135530845e-13,2.033012704787889e-07,0.4257361866145343,0.071834335867761,-0.07183401907571764,0.4257361866145343,-0.22036180424267085,2.033012704787889e-07,0.4257361866145343,0.0,0.0,0.4257361866145343,0.0,0,,,,-0.9999955899634968,4.410036503199599e-06,-0.49999928370686986,4.775287534175709e-07,4.775287534175709e-07,0.22036180424300014,0.22036180424267085,5.674555108776599e-08,0.0,-1.6464607455191071e-13,0.0,-0.07183407582093944,-0.071834335867761,0.0718342791225392,0.07183401907571764,-1.6464607455191071e-13,0.0
23,2.600468215665549e-07,0.4257361866143696,-0.07183407582093944,0.0718342791225392,0.4257361866143696,0.22036180424300014,1.158370889988035e-07,0.42573618661440227,1.1583708900420042e-07,1.1583708899032263e-07,0.42573618661440227,6.53304570934981e-14,-2.837264356894789e-08,0.4257361866144349,0.07183430749511745,-0.07183404744836122,0.4257361866144349,-0.22036180424286947,-2.837264356894789e-08,0.4257361866144349,0.0,0.0,0.4257361866144349,0.0,0,,,,-0.9999963799086357,3.6200913643424926e-06,-0.5000000333218604,6.664372083231764e-08,6.664372083231764e-08,0.2203618042429348,0.22036180424286947,1.442097325677514e-07,0.0,-3.26405569239796e-14,0.0,-0.07183419165802844,-0.07183430749511745,0.07183416328545021,0.07183404744836122,-3.26405569239796e-14,0.0
24,1.158370889988035e-07,0.42573618661440227,-0.07183419165802844,0.07183416328545021,0.42573618661440227,0.2203618042429348,2.1866127113443245e-08,0.42573618661440343,2.1866127117298184e-08,2.1866127103420396e-08,0.42573618661440343,2.319132540328105e-15,-7.210483477191701e-08,0.4257361866144046,0.07183423539028268,-0.071834119553196,0.4257361866144046,-0.22036180424293017,-7.210483477191701e-08,0.4257361866144046,0.0,0.0,0.4257361866144046,0.0,0,,,,-0.9999983874389969,1.6125610030615078e-06,-0.50000008468253,1.6936505995724388e-07,1.6936505995724388e-07,0.22036180424293247,0.22036180424293017,9.397096188536025e-08,0.0,-1.1657341758564144e-15,0.0,-0.07183421352415556,-0.07183423539028268,0.07183414141932311,0.071834119553196,-1.1657341758564144e-15,0.0
25,2.1866127113443245e-08,0.42573618661440343,-0.07183421352415556,0.07183414141932311,0.42573618661440343,0.22036180424293247,-1.2559676517945009e-08,0.4257361866144038,-1.255967653490675e-08,-1.255967653490675e-08,0.4257361866144038,7.648203058528857e-16,-4.698548014933326e-08,0.4257361866144042,0.07183418840480249,-0.07183416653867618,0.4257361866144042,-0.22036180424293095,-4.698548014933326e-08,0.4257361866144042,0.0,0.0,0.4257361866144042,0.0,0,,,,-0.9999996956027931,3.043972068850209e-07,-0.50000005518145,1.1036289990516764e-07,1.1036289990516764e-07,0.2203618042429317,0.22036180424293095,3.442580363138825e-08,0.0,-3.885780586188048e-16,0.0,-0.07183420096447903,-0.07183418840480249,0.07183415397899964,0.07183416653867618,-3.885780586188048e-16,0.0
26,-1.2559676517945007e-08,0.4257361866144038,-0.07183420096447903,0.07183415397899964,0.4257361866144038,0.2203618042429317,-1.4886289241669673e-08,0.4257361866144044,-1.4886289242954653e-08,-1.4886289242954653e-08,0.4257361866144044,1.077327527599226e-15,-1.721290196539434e-08,0.42573618661440493,0.07183417119190054,-0.07183418375157813,0.42573618661440493,-0.22036180424292953,-1.721290196539434e-08,0.42573618661440493,0.0,0.0,0.42573618661440493,0.0,0,,,,-1.0,1.7484262970768327e-07,-0.5000000202154556,4.0430911222926645e-08,4.0430911222926645e-08,0.22036180424293061,0.22036180424292953,2.3266127237246655e-09,0.0,-5.551115123125783e-16,0.0,-0.07183418607818978,-0.07183417119190054,0.07183416886528889,0.07183418375157813,-5.551115123125783e-16,0.0
27,-1.4886289241669673e-08,0.4257361866144044,-0.07183418607818978,0.07183416886528889,0.4257361866144044,0.22036180424293061,-8.02479761293814e-09,0.42573618661440454,-8.024797618078061e-09,-8.024797618078061e-09,0.42573618661440454,3.1250722174634037e-16,-1.163305984206606e-09,0.4257361866144047,0.07183417002859455,-0.07183418491488412,0.4257361866144047,-0.22036180424292998,-1.163305984206606e-09,0.4257361866144047,0.0,0.0,0.4257361866144047,0.0,0,,,,-1.0,2.0723127291955024e-07,-0.5000000013662287,2.732457378024642e-09,2.732457378024642e-09,0.2203618042429303,0.22036180424292998,-6.8614916287315335e-09,0.0,-1.6653345369377348e-16,0.0,-0.07183417805339216,-0.07183417002859455,0.0718341768900865,0.07183418491488412,-1.6653345369377348e-16,0.0
28,-8.02479761293814e-09,0.42573618661440454,-0.07183417805339216,0.0718341768900865,0.42573618661440454,0.2203618042429303,-2.2970258257210614e-09,0.42573618661440454,-2.2970258195531557e-09,-2.2970258195531557e-09,0.42573618661440454,2.4671622769447922e-17,3.4307459614960167e-09,0.42573618661440454,0.07183417345934053,-0.07183418148413814,0.42573618661440454,-0.22036180424293025,3.4307459614960167e-09,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,1.1171280100974457e-07,-0.49999998791242306,8.058384674270814e-09,8.058384674270814e-09,0.22036180424293028,0.22036180424293025,-5.7277717872170785e-09,0.0,0.0,0.0,-0.07183417575636634,-0.07183417345934053,0.07183417918711232,0.07183418148413814,0.0,0.0
29,-2.297025825721061e-09,0.42573618661440454,-0.07183417575636634,0.07183417918711232,0.42573618661440454,0.22036180424293028,2.834300433240955e-10,0.42573618661440454,2.834300433240955e-10,2.834300294463077e-10,0.42573618661440454,0.0,2.863885912369252e-09,0.42573618661440454,0.07183417632322643,-0.07183417862025226,0.42573618661440454,-0.22036180424293028,2.863885912369252e-09,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,3.197678144495342e-08,-0.4999999899096459,6.726902721480698e-09,6.726902721480698e-09,0.22036180424293028,0.22036180424293028,-2.5804558690451565e-09,0.0,0.0,0.0,-0.07183417603979639,-0.07183417632322643,0.0718341789036823,0.07183417862025226,0.0,0.0
30,2.834300433240955e-10,0.42573618661440454,-0.07183417603979639,0.0718341789036823,0.42573618661440454,0.22036180424293028,7.868289859678822e-10,0.42573618661440454,7.868290047285953e-10,7.868289769730197e-10,0.42573618661440454,-8.22387425648264e-18,1.2902279286116688e-09,0.42573618661440454,0.0718341776134544,-0.07183417733002434,0.42573618661440454,-0.2203618042429303,1.2902279286116688e-09,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999960543843,3.945615723033313e-09,-0.49999999545412877,3.0305808366255863e-09,3.0305808366255863e-09,0.22036180424293028,0.2203618042429303,-5.033989426437867e-10,0.0,0.0,0.0,-0.07183417682662539,-0.0718341776134544,0.07183417811685332,0.07183417733002434,0.0,0.0
31,7.868289859678822e-10,0.42573618661440454,-0.07183417682662539,0.07183417811685332,0.42573618661440454,0.22036180424293028,5.192642308936034e-10,0.42573618661440454,5.192642427154226e-10,5.19264214959847e-10,0.42573618661440454,-8.22387425648264e-18,2.516994758193246e-10,0.42573618661440454,0.07183417786515388,-0.07183417707832489,0.42573618661440454,-0.2203618042429303,2.516994758193246e-10,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999890465929,1.0953407070246612e-08,-0.49999999911318505,5.912099646048938e-10,5.912099646048938e-10,0.22036180424293028,0.2203618042429303,2.675647550742788e-10,0.0,0.0,0.0,-0.07183417734588964,-0.07183417786515388,0.0718341775975891,0.07183417707832489,0.0,0.0
32,5.192642308936034e-10,0.42573618661440454,-0.07183417734588964,0.0718341775975891,0.42573618661440454,0.22036180424293028,1.9274092250204582e-10,0.42573618661440454,1.9274093432386508e-10,1.9274092044607727e-10,0.42573618661440454,-8.22387425648264e-18,-1.3378238588951172e-10,0.42573618661440454,0.0718341777313715,-0.07183417721210726,0.42573618661440454,-0.2203618042429303,-1.3378238588951172e-10,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999927713484,7.22865156621566e-09,-0.5000000001571189,3.142377606033296e-10,3.142377606033296e-10,0.22036180424293028,0.2203618042429303,3.265233083915575e-10,0.0,0.0,0.0,-0.07183417753863057,-0.0718341777313715,0.07183417740484818,0.07183417721210726,0.0,0.0
33,1.9274092250204585e-10,0.42573618661440454,-0.07183417753863057,0.07183417740484818,0.42573618661440454,0.22036180424293028,1.4739635181117817e-11,0.42573618661440454,1.4739640064043158e-11,1.473962618625535e-11,0.42573618661440454,-8.22387425648264e-18,-1.632616521398102e-10,0.42573618661440454,0.07183417756810985,-0.07183417737536893,0.42573618661440454,-0.2203618042429303,-1.632616521398102e-10,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999973168633,2.683136712811063e-09,-0.5000000001917404,3.8348079696518414e-10,3.8348079696518414e-10,0.22036180424293028,0.2203618042429303,1.7800128732092804e-10,0.0,0.0,0.0,-0.07183417755337021,-0.07183417756810985,0.07183417739010856,0.07183417737536893,0.0,0.0
34,1.4739635181117833e-11,0.42573618661440454,-0.07183417755337021,0.07183417739010856,0.42573618661440454,0.22036180424293028,-3.713049106862448e-11,0.42573618661440454,-3.713050700238085e-11,-3.713052088016866e-11,0.42573618661440454,-8.22387425648264e-18,-8.900061731836679e-11,0.42573618661440454,0.0718341774791092,-0.0718341774643696,0.42573618661440454,-0.2203618042429303,-8.900061731836679e-11,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999997948108,2.0518919896517218e-10,-0.5000000001045255,2.090510981134332e-10,2.090510981134332e-10,0.22036180424293028,0.2203618042429303,5.187012624974231e-11,0.0,0.0,0.0,-0.0718341775162397,-0.0718341774791092,0.07183417742723908,0.0718341774643696,0.0,0.0
35,-3.713049106862448e-11,0.42573618661440454,-0.0718341775162397,0.07183417742723908,0.42573618661440454,0.22036180424293028,-3.1532783328902525e-11,0.42573618661440454,-3.153277639000862e-11,-3.153277639000862e-11,0.42573618661440454,0.0,-2.5935075589180572e-11,0.42573618661440454,0.07183417745317415,-0.07183417749030463,0.42573618661440454,-0.22036180424293028,-2.5935075589180572e-11,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,5.168915295783449e-10,-0.5000000000304591,6.091818455796511e-11,6.091818455796511e-11,0.22036180424293028,0.22036180424293028,-5.597707739721953e-12,0.0,0.0,0.0,-0.07183417748470693,-0.07183417745317415,0.07183417745877185,0.07183417749030463,0.0,0.0
36,-3.1532783328902525e-11,0.42573618661440454,-0.07183417748470693,0.07183417745877185,0.42573618661440454,0.22036180424293028,-1.4366970833177448e-11,0.42573618661440454,-1.43669520724643e-11,-1.4366965950252109e-11,0.42573618661440454,-8.22387425648264e-18,2.79884166254763e-12,0.42573618661440454,0.07183417745597302,-0.07183417748750578,0.42573618661440454,-0.2203618042429303,2.79884166254763e-12,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,4.3896597468062737e-10,-0.4999999999901389,6.574122074998951e-12,6.574122074998951e-12,0.22036180424293028,0.2203618042429303,-1.716581249572508e-11,0.0,0.0,0.0,-0.07183417747033997,-0.07183417745597302,0.07183417747313882,0.07183417748750578,0.0,0.0
37,-1.4366970833177446e-11,0.42573618661440454,-0.07183417747033997,0.07183417747313882,0.42573618661440454,0.22036180424293028,-2.892026895739974e-12,0.42573618661440454,-2.892033834633878e-12,-2.892033834633878e-12,0.42573618661440454,0.0,8.582917041697498e-12,0.42573618661440454,0.0718341774645559,-0.07183417747892289,0.42573618661440454,-0.22036180424293028,8.582917041697498e-12,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,2.0000201494951853e-10,-0.49999999996975975,2.0160177385793073e-11,2.0160177385793073e-11,0.22036180424293028,0.22036180424293028,-1.1474943937437472e-11,0.0,0.0,0.0,-0.07183417746744794,-0.0718341774645559,0.07183417747603085,0.07183417747892289,0.0,0.0
38,-2.892026895739974e-12,0.42573618661440454,-0.07183417746744794,0.07183417747603085,0.42573618661440454,0.22036180424293028,1.4227251064500866e-12,0.42573618661440454,1.4227230504815225e-12,1.4227091726937147e-12,0.42573618661440454,-8.22387425648264e-18,5.737477108640147e-12,0.42573618661440454,0.07183417747029339,-0.07183417747318543,0.42573618661440454,-0.2203618042429303,5.737477108640147e-12,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,4.026001754198205e-11,-0.49999999997978517,1.347660191694408e-11,1.347660191694408e-11,0.22036180424293028,0.2203618042429303,-4.314752002190061e-12,0.0,0.0,0.0,-0.07183417746887066,-0.07183417747029339,0.07183417747460814,0.07183417747318543,0.0,0.0
39,1.4227251064500866e-12,0.42573618661440454,-0.07183417746887066,0.07183417747460814,0.42573618661440454,0.22036180424293028,1.7900562719351274e-12,0.42573618661440454,1.7900542159665633e-12,1.7900403381787555e-12,0.42573618661440454,-8.22387425648264e-18,2.1573874374201683e-12,0.42573618661440454,0.07183417747245077,-0.07183417747102806,0.42573618661440454,-0.2203618042429303,2.1573874374201683e-12,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999801945,1.9805490580893093e-11,-0.49999999999239886,5.067427917218945e-12,5.067427917218945e-12,0.22036180424293028,0.2203618042429303,-3.6733116548504086e-13,0.0,0.0,0.0,-0.07183417747066072,-0.07183417747245077,0.0718341774728181,0.07183417747102806,0.0,0.0
40,1.7900562719351274e-12,0.42573618661440454,-0.07183417747066072,0.0718341774728181,0.42573618661440454,0.22036180424293028,9.8685642990759e-13,0.42573618661440454,9.868633688014938e-13,9.868633688014938e-13,0.42573618661440454,0.0,1.8365658788005243e-13,0.42573618661440454,0.07183417747263444,-0.07183417747084438,0.42573618661440454,-0.22036180424293028,1.8365658788005243e-13,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999750806,2.491939987692149e-11,-0.49999999999935285,4.3138589965901317e-13,4.3138589965901317e-13,0.22036180424293028,0.22036180424293028,8.031998420275375e-13,0.0,0.0,0.0,-0.07183417747164758,-0.07183417747263444,0.07183417747183124,0.07183417747084438,0.0,0.0
41,9.8685642990759e-13,0.42573618661440454,-0.07183417747164758,0.07183417747183124,0.42573618661440454,0.22036180424293028,2.9262703371557564e-13,0.42573618661440454,2.9262703371557564e-13,2.9262703371557564e-13,0.42573618661440454,0.0,-4.0160236247643866e-13,0.42573618661440454,0.07183417747223284,-0.07183417747124599,0.42573618661440454,-0.22036180424293028,-4.0160236247643866e-13,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999862621,1.3737899706711687e-11,-0.5000000000004716,9.433127253525568e-13,9.433127253525568e-13,0.22036180424293028,0.22036180424293028,6.942293961920143e-13,0.0,0.0,0.0,-0.07183417747194021,-0.07183417747223284,0.07183417747153861,0.07183417747124599,0.0,0.0
42,2.9262703371557564e-13,0.42573618661440454,-0.07183417747194021,0.07183417747153861,0.42573618661440454,0.22036180424293028,-2.7233102604271752e-14,0.42573618661440454,-2.724209746673978e-14,-2.7255975254547593e-14,0.42573618661440454,-8.22387425648264e-18,-3.4709323892411915e-13,0.42573618661440454,0.07183417747188572,-0.07183417747159312,0.42573618661440454,-0.2203618042429303,-3.4709323892411915e-13,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999959267,4.073297255047237e-12,-0.5000000000004077,8.152777467293062e-13,8.152777467293062e-13,0.22036180424293028,0.2203618042429303,3.1986013631984737e-13,0.0,0.0,0.0,-0.07183417747191297,-0.07183417747188572,0.07183417747156587,0.07183417747159312,0.0,0.0
43,-2.723310260427178e-14,0.42573618661440454,-0.07183417747191297,0.07183417747156587,0.42573618661440454,0.22036180424293028,-9.357586721952877e-14,0.42573618661440454,-9.357792318809288e-14,-9.35918009759007e-14,0.42573618661440454,-8.22387425648264e-18,-1.5991863183478575e-13,0.42573618661440454,0.07183417747172581,-0.07183417747175305,0.42573618661440454,-0.2203618042429303,-1.5991863183478575e-13,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,3.7925218521195347e-13,-0.5000000000001878,3.75628468668618e-13,3.75628468668618e-13,0.22036180424293028,0.2203618042429303,6.634276461525699e-14,0.0,0.0,0.0,-0.07183417747181939,-0.07183417747172581,0.07183417747165946,0.07183417747175305,0.0,0.0
44,-9.357586721952877e-14,0.42573618661440454,-0.07183417747181939,0.07183417747165946,0.42573618661440454,0.22036180424293028,-6.337780094972451e-14,0.42573618661440454,-6.336597913048081e-14,-6.337985691828862e-14,0.42573618661440454,-8.22387425648264e-18,-3.317973467992025e-14,0.42573618661440454,0.07183417747169266,-0.07183417747178622,0.42573618661440454,-0.2203618042429303,-3.317973467992025e-14,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,1.3025136524902337e-12,-0.500000000000039,7.793496471083774e-14,7.793496471083774e-14,0.22036180424293028,0.2203618042429303,-3.019806626980426e-14,0.0,0.0,0.0,-0.07183417747175602,-0.07183417747169266,0.07183417747172284,0.07183417747178622,0.0,0.0
45,-6.337780094972451e-14,0.42573618661440454,-0.07183417747175602,0.07183417747172284,0.42573618661440454,0.22036180424293028,-2.4147350785597155e-14,0.42573618661440454,-2.413347299778934e-14,-2.413347299778934e-14,0.42573618661440454,0.0,1.50830993785302e-14,0.42573618661440454,0.07183417747170776,-0.07183417747177111,0.42573618661440454,-0.22036180424293028,1.50830993785302e-14,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,8.819611707622244e-13,-0.4999999999999468,3.542827660123517e-14,3.542827660123517e-14,0.22036180424293028,0.22036180424293028,-3.9230450164127353e-14,0.0,0.0,0.0,-0.07183417747173189,-0.07183417747170776,0.07183417747174697,0.07183417747177111,0.0,0.0
46,-2.4147350785597155e-14,0.42573618661440454,-0.07183417747173189,0.07183417747174697,0.42573618661440454,0.22036180424293028,-2.2600234441096357e-15,0.42573618661440454,-2.2620794126737565e-15,-2.275957200481571e-15,0.42573618661440454,-8.22387425648264e-18,1.9627303897377883e-14,0.42573618661440454,0.07183417747172736,-0.07183417747175153,0.42573618661440454,-0.2203618042429303,1.9627303897377883e-14,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,3.3639757646142243e-13,-0.49999999999993083,4.610203340585332e-14,4.610203340585332e-14,0.22036180424293028,0.2203618042429303,-2.188732734148752e-14,0.0,0.0,0.0,-0.07183417747172963,-0.07183417747172736,0.07183417747174925,0.07183417747175153,0.0,0.0
47,-2.260023444109634e-15,0.42573618661440454,-0.07183417747172963,0.07183417747174925,0.42573618661440454,0.22036180424293028,4.336808689942018e-15,0.42573618661440454,4.343747583845925e-15,4.343747583845925e-15,0.42573618661440454,0.0,1.093364082399367e-14,0.42573618661440454,0.07183417747173831,-0.07183417747174056,0.42573618661440454,-0.22036180424293028,1.093364082399367e-14,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-1.0,3.1308289294429414e-14,-0.4999999999999615,2.5681727717208185e-14,2.5681727717208185e-14,0.22036180424293028,0.22036180424293028,-6.596832134051652e-15,0.0,0.0,0.0,-0.07183417747173397,-0.07183417747173831,0.0718341774717449,0.07183417747174056,0.0,0.0
48,4.336808689942018e-15,0.42573618661440454,-0.07183417747173397,0.0718341774717449,0.42573618661440454,0.22036180424293028,3.8253865096170036e-15,0.42573618661440454,3.83026943495679e-15,3.802513859341161e-15,0.42573618661440454,-8.22387425648264e-18,3.3139643292919894e-15,0.42573618661440454,0.07183417747174163,-0.0718341774717373,0.42573618661440454,-0.2203618042429303,3.3139643292919894e-15,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999999397,6.0285110237146e-14,-0.49999999999998834,7.784079515640269e-15,7.784079515640269e-15,0.22036180424293028,0.2203618042429303,5.114221803250142e-16,0.0,0.0,0.0,-0.0718341774717378,-0.07183417747174163,0.0718341774717411,0.0718341774717373,0.0,0.0
49,3.8253865096170036e-15,0.42573618661440454,-0.0718341774717378,0.0718341774717411,0.42573618661440454,0.22036180424293028,1.7853517018682784e-15,0.42573618661440454,1.790234627208065e-15,1.7763568394002505e-15,0.42573618661440454,-8.22387425648264e-18,-2.5468310588044673e-16,0.42573618661440454,0.07183417747174138,-0.07183417747173755,0.42573618661440454,-0.2203618042429303,-2.5468310588044673e-16,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999999467,5.3290705182007514e-14,-0.5000000000000003,5.982181310585114e-16,5.982181310585114e-16,0.22036180424293028,0.2203618042429303,2.040034807748725e-15,0.0,0.0,0.0,-0.07183417747173959,-0.07183417747174138,0.07183417747173933,0.07183417747173755,0.0,0.0
50,1.7853517018682784e-15,0.42573618661440454,-0.07183417747173959,0.07183417747173933,0.42573618661440454,0.22036180424293028,3.885780586188048e-16,0.42573618661440454,3.7470027081099033e-16,3.7470027081099033e-16,0.42573618661440454,0.0,-1.0081955846306688e-15,0.42573618661440454,0.07183417747174034,-0.07183417747173858,0.42573618661440454,-0.22036180424293028,-1.0081955846306688e-15,0.42573618661440454,0.0,0.0,0.42573618661440454,0.0,0,,,,-0.9999999999999755,2.453592884421596e-14,-0.5000000000000012,2.368122833645349e-15,2.368122833645349e-15,0.22036180424293028,0.22036180424293028,1.3967736432494736e-15,0.0,0.0,0.0,-0.07183417747173997,-0.07183417747174034,0.07183417747173895,0.07183417747173858,0.0,0.0


==> df_pinf.csv <==
iter,p0,p1,s0,s1,s2,r,x0,x1,z0,z1,z2,t,pt0,pt1,st0,st1,st2,rt,xt0,xt1,zt0,zt1,zt2,tt,bnd_iter,pres,dres,gap,pinf1,pinf2,dinf1,dinf2,dinf3,k,kt,w0,wt0,w1,wt1,y0,yt0,y1,yt1,y2,yt2
1,0.0,0.0,0.0,0.0,0.0,1.0,-0.21568627450980388,0.2696078431372549,0.05392156862745099,-0.21568627450980388,0.26960784313725483,0.5931372549019607,-0.43137254901960775,0.5392156862745098,0.10784313725490198,-0.43137254901960775,0.5392156862745097,0.18627450980392135,-0.3505967604433077,0.4584398976982097,0.0,0.16155157715260013,0.48465473145780036,0.16155157715260013,2,3.1701846965699207,4.672823218997362,0.4512482508476001,-0.7239396117900789,0.818116462976276,-0.8823802882380287,0.7647605764760576,1.0,0.4068627450980393,-0.024722932651321222,0.21568627450980388,0.08077578857630008,-0.2696078431372549,-0.08077578857630008,-0.05392156862745099,-0.10784313725490198,0.21568627450980388,0.5929241261722079,-0.26960784313725483,-0.054560954816709306
2,-0.1349104859335038,0.1888320545609548,-0.05392156862745099,0.377237851662404,0.21504688832054553,0.5684143222506395,-0.08072725728120957,0.2354998644403866,0.15477260715917707,-0.08072725728120961,0.23549986444038656,0.27581496178590087,-0.026544028628915334,0.2821676743198184,0.36346678294580514,-0.5386923662248232,0.2559528405602276,-0.016784398678837742,-0.010598915226681042,0.26622256091758406,0.0,0.03189022680446858,0.09567068041340575,0.03189022680446858,2,8.0157362084074,15.923493827871969,7.043670044755938,-0.15727103084657112,0.9179195956749762,-0.519906117629832,0.039812235259663833,1.0,0.2925993604647386,0.048674625483306325,-0.05418322865229423,0.01594511340223429,-0.04666780987943178,-0.015945113402234312,-0.20869417578662805,-0.36346678294580514,0.4579651089436136,0.5705825930292918,-0.020452976119841038,-0.16028216014682184
3,-0.06478214387897527,0.21955475103815228,-0.20869417578662805,0.48985533574808215,0.07521770429356472,0.3244895872692072,-0.022107055802210757,0.10324814365965536,0.08114108785744464,-0.02210705580221073,0.10324814365965534,0.2015590956316664,0.020568032274553755,-0.013058463718841562,0.3709763515015173,-0.5340694473525036,0.13127858302574597,0.07862860399412563,0.020568032274553755,-0.013058463718841562,0.0,0.0,0.0,0.0,0,,,,-0.26257577356359585,0.940430007777169,2.4523368748548564,1.0,1.0,0.12293049163754077,-0.07862860399412563,-0.04267508807676451,0.0,0.11630660737849692,0.0,-0.2898352636440727,-0.3709763515015173,0.5119623915502929,0.5340694473525036,-0.02803043936609062,-0.13127858302574597
4,-0.022107055802210757,0.10324814365965536,-0.2898352636440727,0.5119623915502929,-0.02803043936609062,0.12293049163754077,0.01513519183444377,-0.02256836160467933,-0.007433169770235559,0.015135191834443784,-0.02256836160467937,0.1620476663709137,0.0523774394710983,-0.14838486686901403,0.2749689241036016,-0.4816920078814053,-0.017106283843268122,0.20116484110428662,0.0523774394710983,-0.14838486686901403,0.0,0.0,0.0,0.0,0,,,,-1.0355129077571903,0.5353267981224641,2.029475551411865,0.3529837009412436,1.0,-0.03911717473337292,-0.20116484110428662,-0.03724224763665453,0.0,0.1258165052643347,0.0,-0.28240209387383713,-0.2749689241036016,0.4968271997158491,0.4816920078814053,-0.005462077761411249,0.017106283843268122
5,0.01513519183444377,-0.02256836160467933,-0.28240209387383713,0.4968271997158491,-0.005462077761411249,-0.03911717473337292,0.04944029849194726,-0.08201843200580203,-0.03257813351385486,0.049440298491947254,-0.08201843200580206,0.1138175357144688,0.08374540514945075,-0.1414685024069247,0.21724582684612742,-0.3979466027319546,-0.15857478625019286,0.2667522461623105,0.08374540514945075,-0.1414685024069247,0.0,0.0,0.0,0.0,0,,,,-1.3984825731933797,0.45408297154767274,2.3879581361711457,0.5919720907807638,1.0,-0.15293471044784174,-0.2667522461623105,-0.03430510665750349,0.0,0.0594500704011227,0.0,-0.24982396035998228,-0.21724582684612742,0.44738690122390185,0.3979466027319546,0.0765563542443908,0.15857478625019286
6,0.04944029849194726,-0.08201843200580201,-0.24982396035998228,0.44738690122390185,0.0765563542443908,-0.15293471044784174,0.06656486169749237,-0.08527677681324713,-0.018711915115754763,0.06656486169749237,-0.08527677681324713,0.06602056937914447,0.08368942490303749,-0.08853512162069226,0.21240013012847275,-0.3142571778289171,-0.24710990787088508,0.28497584920613067,0.08368942490303749,-0.08853512162069226,0.0,0.0,0.0,0.0,0,,,,-1.7863301948361947,0.32412003571131076,2.9179021280659385,0.9452680853772923,1.0,-0.2189552798269862,-0.28497584920613067,-0.01712456320554511,0.0,0.003258344807445121,0.0,-0.23111204524422752,-0.21240013012847275,0.3808220395264095,0.3142571778289171,0.16183313105763794,0.24710990787088508
7,0.06656486169749237,-0.08527677681324713,-0.23111204524422752,0.3808220395264095,0.16183313105763794,-0.2189552798269862,0.06192933530744746,-0.06198187788934989,-5.254258190245942e-05,0.061929335307447375,-0.06198187788934986,0.030539392639234508,0.057293808917402544,-0.038686978965452645,0.2310069600804226,-0.2569633689115147,-0.28579688683633764,0.2800340651054552,0.057293808917402544,-0.038686978965452645,0.0,0.0,0.0,0.0,0,,,,-1.8991118544222125,0.1917093197284918,2.5128575764937957,1.0,1.0,-0.2494946724662207,-0.2800340651054552,0.004635526390044914,0.0,-0.023294898923897245,0.0,-0.23105950266232506,-0.2310069600804226,0.3188927042189621,0.2569633689115147,0.2238150089469878,0.28579688683633764
8,0.06192933530744746,-0.06198187788934989,-0.23105950266232506,0.3188927042189621,0.2238150089469878,-0.2494946724662207,0.0433840055888228,-0.034095965671179215,0.009288039917643681,0.04338400558882277,-0.03409596567117912,0.010322480179972488,0.02483867587019814,-0.0062100534530085405,0.24963558249761242,-0.23212469304131655,-0.29200694028934604,0.27013963282616565,0.02483867587019814,-0.0062100534530085405,0.0,0.0,0.0,0.0,0,,,,-1.7949286849528545,0.145103940850681,1.8750232189586724,1.0,1.0,-0.2598171526461932,-0.27013963282616565,0.01854532971862466,0.0,-0.027885912218170675,0.0,-0.24034754257996874,-0.24963558249761242,0.2755086986301393,0.23212469304131655,0.2579109746181669,0.29200694028934604
9,0.0433840055888228,-0.034095965671179215,-0.24034754257996874,0.2755086986301393,0.2579109746181669,-0.2598171526461932,0.02214130530307136,-0.012173474627336115,0.009967830675735229,0.022141305303071346,-0.012173474627336034,0.0021534150540441156,0.00089860501731992,0.009749016416506984,0.2602832039314392,-0.23122608802399663,-0.282257923872839,0.26412398275428145,0.00089860501731992,0.009749016416506984,0.0,0.0,0.0,0.0,0,,,,-1.8192014057616577,0.10294526193898179,-0.3617391264520172,0.09217391569865517,1.0921739156986552,-0.2619705677002373,-0.26412398275428145,0.02124270028575144,0.0,-0.021922491043843098,0.0,-0.25031537325570397,-0.2602832039314392,0.253367393327068,0.23122608802399663,0.27008444924550296,0.282257923872839
10,0.02214130530307136,-0.012173474627336117,-0.25031537325570397,0.253367393327068,0.27008444924550296,-0.2619705677002373,0.0061271802798243775,0.000538256334444052,0.006665436614268494,0.006127180279824396,0.0005382563344440427,0.00014634792069374383,-0.009886944743422605,0.013249987296224222,0.26364624648424095,-0.2411130327674192,-0.26900793657661487,0.26226326354162477,-0.009886944743422605,0.013249987296224222,0.0,0.0,0.0,0.0,0,,,,-1.896304532259586,0.08376412236597408,-0.8730926121808447,0.7461852243616893,1.0,-0.26211691562093103,-0.26226326354162477,0.01601412502324698,0.0,-0.012711730961780169,0.0,-0.25698080986997246,-0.26364624648424095,0.24724021304724358,0.2411130327674192,0.2695461929110589,0.26900793657661487
11,0.006127180279824378,0.0005382563344440532,-0.25698080986997246,0.24724021304724358,0.2695461929110589,-0.26211691562093103,-0.002183150068335112,0.0051014932935754004,0.002918343225240261,-0.00218315006833511,0.005101493293575399,1.7690436860566864e-05,-0.010493480416494602,0.009664730252706748,0.262817496320453,-0.2516065131839138,-0.2593432063239081,0.26215229649465216,-0.010493480416494602,0.009664730252706748,0.0,0.0,0.0,0.0,0,,,,-1.944123685299938,0.04265691323255605,-0.9605111873804448,1.0,1.0,-0.2621346060577916,-0.26215229649465216,0.00831033034815949,0.0,-0.004563236959131347,0.0,-0.2598991530952127,-0.262817496320453,0.2494233631155787,0.2516065131839138,0.2644446996174835,0.2593432063239081
12,-0.002183150068335112,0.0051014932935754004,-0.2598991530952127,0.2494233631155787,0.2644446996174835,-0.2621346060577916,-0.004354866006511522,0.004690607450108674,0.000335741443597104,-0.004354866006511443,0.00469060745010863,6.991652796822285e-05,-0.006526581944687932,0.004279721606641947,0.26057063598240693,-0.2581330951286016,-0.25506348471726625,0.26227443911372805,-0.006526581944687932,0.004279721606641947,0.0,0.0,0.0,0.0,0,,,,-1.9695104089952697,0.021134964975533577,-0.8278685261988679,1.0,1.0,-0.2622045225857598,-0.26227443911372805,0.00217171593817641,0.0,0.00041088584346672674,0.0,-0.2602348945388098,-0.26057063598240693,0.25377822912209014,0.2581330951286016,0.2597540921673749,0.25506348471726625
13,-0.004354866006511522,0.004690607450108674,-0.2602348945388098,0.25377822912209014,0.2597540921673749,-0.2622045225857598,-0.0033464973677302563,0.0025326901235234326,-0.0008138072442068212,-0.0033464973677302945,0.0025326901235234733,4.176792416637974e-05,-0.0023381287289489907,0.00037477279693819143,0.2586072800503962,-0.2604712238575507,-0.25468871192032794,0.2622880584340926,-0.0023381287289489907,0.00037477279693819143,0.0,0.0,0.0,0.0,0,,,,-1.9777998050933059,0.015044149875885204,-0.5801437474973106,1.0,1.0,-0.2622462905099262,-0.2622880584340926,-0.0010083686387812657,0.0,0.002157917326585241,0.0,-0.259421087294603,-0.2586072800503962,0.25712472648982043,0.2604712238575507,0.2572214020438514,0.25468871192032794
14,-0.0033464973677302563,0.0025326901235234326,-0.259421087294603,0.25712472648982043,0.2572214020438514,-0.2622462905099262,-0.0015726350651362655,0.0006383305064851272,-0.0009343045586511778,-0.0015726350651363852,0.0006383305064852074,9.351581547291022e-06,0.00020122723745772536,-0.0012560291105531782,0.25755247817730065,-0.2602699966200932,-0.255944741030881,0.2622649936730208,0.00020122723745772536,-0.0012560291105531782,0.0,0.0,0.0,0.0,0,,,,-1.983381658872015,0.010441151412312832,1.7403135832207357,0.16020905548049058,1.0,-0.2622556420914735,-0.2622649936730208,-0.0017738623025939908,0.0,0.0018943596170383054,0.0,-0.2584867827359518,-0.25755247817730065,0.2586973615549568,0.2602699966200932,0.2565830715373662,0.255944741030881
15,-0.0015726350651362655,0.0006383305064851272,-0.2584867827359518,0.2586973615549568,0.2565830715373662,-0.2622556420914735,-0.0002565265491631173,-0.00033620104810401383,-0.0005927275972671953,-0.00025652654916313855,-0.0003362010481040012,2.5099862525626733e-07,0.0010595819668100309,-0.0013107326026931547,0.25730132754141744,-0.2592104146532831,-0.2572554736335742,0.262256144088724,0.0010595819668100309,-0.0013107326026931547,0.0,0.0,0.0,0.0,0,,,,-1.9924580923095863,0.007365009289534985,2.7125836703454014,0.808389113563601,1.0,-0.2622558930900988,-0.262256144088724,-0.0013161085159731482,0.0,0.0009745315545891409,0.0,-0.25789405513868463,-0.25730132754141744,0.25895388810411996,0.2592104146532831,0.2569192725854702,0.2572554736335742
16,-0.0002565265491631173,-0.0003362010481040138,-0.25789405513868463,0.25895388810411996,0.2569192725854702,-0.2622558930900988,0.00033810485172850667,-0.0005495503609222836,-0.000211445509193664,0.0003381048517285268,-0.0005495503609222463,4.373702802774908e-07,0.0009327362526201306,-0.0007628996737405534,0.2574711641202973,-0.2582776784006629,-0.2580183733073147,0.2622567678306593,0.0009327362526201306,-0.0007628996737405534,0.0,0.0,0.0,0.0,0,,,,-1.9989960220528777,0.003122663504487866,2.726873628419889,1.0,1.0,-0.26225633046037905,-0.2622567678306593,-0.0005946314008916239,0.0,0.00021334931281826982,0.0,-0.25768260962949097,-0.2574711641202973,0.25861578325239143,0.2582776784006629,0.25746882294639245,0.2580183733073147
17,0.0003381048517285066,-0.0005495503609222836,-0.25768260962949097,0.25861578325239143,0.25746882294639245,-0.26225633046037905,0.000415866047359207,-0.0003928472015469935,2.3018845812294852e-05,0.0004158660473591591,-0.00039284720154691977,6.614867391550843e-07,0.0004936272429899073,-0.0002361440421717034,0.25772864732111556,-0.2577840511576731,-0.2582545173494863,0.2622576534338574,0.0004936272429899073,-0.0002361440421717034,0.0,0.0,0.0,0.0,0,,,,-1.9981782847531897,0.0020362471633326162,2.2175780273229315,1.0,1.0,-0.2622569919471182,-0.2622576534338574,-7.776119563070036e-05,0.0,-0.0001567031593752901,0.0,-0.25770562847530326,-0.25772864732111556,0.25819991720503227,0.2577840511576731,0.25786167014793937,0.2582545173494863
18,0.000415866047359207,-0.0003928472015469935,-0.25770562847530326,0.25819991720503227,0.25786167014793937,-0.2622569919471182,0.0002696508174622241,-0.00016872620978345467,0.0001009246076787429,0.0002696508174622192,-0.0001687262097834208,2.777170227817512e-07,0.00012343558756524117,5.539478198008415e-05,0.25790747769066075,-0.25766061557010783,-0.2581991225675062,0.2622575473811638,0.00012343558756524117,5.539478198008415e-05,0.0,0.0,0.0,0.0,0,,,,-1.997914373247889,0.0011295347325172012,1.2756125965260807,1.0,1.4487748069478388,-0.262257269664141,-0.2622575473811638,0.0001462152298969829,0.0,-0.00022412099176353882,0.0,-0.257806553082982,-0.25790747769066075,0.25793026638757005,0.25766061557010783,0.2580303963577228,0.2581991225675062
19,0.0002696508174622241,-0.00016872620978345467,-0.257806553082982,0.25793026638757005,0.2580303963577228,-0.262257269664141,0.00010225597710188297,-1.5699674625459537e-05,8.655630247644819e-05,0.00010225597710189493,-1.5699674625446747e-05,3.9888268193629514e-08,-6.513886325845814e-05,0.0001373268605325356,0.2579796656879349,-0.25772575443336626,-0.2580617957069737,0.26225734944067736,-6.513886325845814e-05,0.0001373268605325356,0.0,0.0,0.0,0.0,0,,,,-1.998697826337731,0.0009839164835423464,-0.737167233729287,0.47433446745857405,1.0,-0.26225730955240917,-0.26225734944067736,0.00016739484036034112,0.0,-0.00015302653515799513,0.0,-0.25789310938545845,-0.2579796656879349,0.25782801041046816,0.25772575443336626,0.25804609603234824,0.2580617957069737
20,0.00010225597710188295,-1.569967462545954e-05,-0.25789310938545845,0.25782801041046816,0.25804609603234824,-0.26225730955240917,-2.3469136293606392e-06,4.654463563073372e-05,4.4197722001315665e-05,-2.3469136293807757e-06,4.654463563075195e-05,2.099841841801566e-11,-0.00010694980436060423,0.00010878894588692697,0.2579815048294611,-0.2578327042377269,-0.25795300676108673,0.262257309594406,-0.00010694980436060423,0.00010878894588692697,0.0,0.0,0.0,0.0,0,,,,-1.9993127466241205,0.0005767878276100591,-0.9915472040319505,0.983094408063901,1.0,-0.2622573095734076,-0.262257309594406,0.00010460289073124359,0.0,-6.224431025619325e-05,0.0,-0.25793730710745977,-0.2579815048294611,0.25783035732409754,0.2578327042377269,0.2579995513967175,0.25795300676108673
21,-2.3469136293606367e-06,4.654463563073371e-05,-0.25793730710745977,0.25783035732409754,0.2579995513967175,-0.2622573095734076,-3.970027698719062e-05,4.949840320816111e-05,9.798126221038927e-06,-3.970027698718681e-05,4.949840320822574e-05,6.0077489338186955e-09,-7.70536403450206e-05,5.245217078558852e-05,0.25795690335990185,-0.2579097578780719,-0.25790055459030103,0.26225732158890547,-7.70536403450206e-05,5.245217078558852e-05,0.0,0.0,0.0,0.0,0,,,,-1.9995987924723753,0.00021844257264247435,-0.8403614063574747,1.0,1.0,-0.2622573155811565,-0.26225732158890547,3.735336335782998e-05,0.0,-2.9537675774274035e-06,0.0,-0.2579471052336808,-0.25795690335990185,0.2578700576010847,0.2579097578780719,0.25795005299350926,0.25790055459030103
22,-3.970027698719062e-05,4.949840320816111e-05,-0.2579471052336808,0.2578700576010847,0.25795005299350926,-0.2622573155811565,-3.661002991371757e-05,2.9687100755533872e-05,-6.922929158270641e-06,-3.6610029913730635e-05,2.9687100755515505e-05,5.1093161772509205e-09,-3.351978284024452e-05,9.875798302906631e-06,0.25793325937536427,-0.2579432776609122,-0.25789067879199823,0.26225732579978883,-3.351978284024452e-05,9.875798302906631e-06,0.0,0.0,0.0,0.0,0,,,,-1.9997960835832167,0.00016507731371084855,-0.6473129815603929,1.0,1.0,-0.2622573206904727,-0.26225732579978883,-3.090247073473049e-06,0.0,1.981130245262724e-05,0.0,-0.25794018230452254,-0.25793325937536427,0.25790666763099845,0.2579432776609122,0.25792036589275374,0.25789067879199823
23,-3.661002991371757e-05,2.9687100755533872e-05,-0.25794018230452254,0.25790666763099845,0.25792036589275374,-0.2622573206904727,-2.0022810309433646e-05,9.965009273964345e-06,-1.0057801035412428e-05,-2.0022810309439087e-05,9.96500927408217e-06,1.5285259019832772e-09,-3.435590705149722e-06,-9.757082207605183e-06,0.2579200667024517,-0.25794671325161733,-0.2579004358742056,0.2622573237475245,-3.435590705149722e-06,-9.757082207605183e-06,0.0,0.0,0.0,0.0,0,,,,-1.9998205932658402,0.00010330253419288393,1.3239437450638758,0.3521125098722487,1.3521125098722486,-0.2622573222189986,-0.2622573237475245,-1.6587219604283924e-05,0.0,1.9722091481569528e-05,0.0,-0.2579301245034871,-0.2579200667024517,0.2579266904413079,0.25794671325161733,0.25791040088347966,0.2579004358742056
24,-2.0022810309433646e-05,9.965009273964345e-06,-0.2579301245034871,0.2579266904413079,0.25791040088347966,-0.2622573222189986,-5.5102245292143575e-06,-1.4160901440358895e-06,-6.926314673250111e-06,-5.510224529214902e-06,-1.416090143979698e-06,1.157722236432965e-10,9.002361251004931e-06,-1.2797189562036124e-05,0.2579162718741406,-0.2579377108903663,-0.2579132330637676,0.26225732245054306,9.002361251004931e-06,-1.2797189562036124e-05,0.0,0.0,0.0,0.0,0,,,,-1.9999051017917688,8.311702911412144e-05,2.5551958936801817,0.7034639291201209,1.0,-0.26225732233477084,-0.26225732245054306,-1.451258578021929e-05,0.0,1.1381099418000235e-05,0.0,-0.2579231981888139,-0.2579162718741406,0.2579322006658371,0.2579377108903663,0.25791181697362364,0.2579132330637676
25,-5.510224529214357e-06,-1.4160901440358885e-06,-0.2579231981888139,0.2579322006658371,0.25791181697362364,-0.26225732233477084,2.1158176849853267e-06,-4.971035316300394e-06,-2.8552176313256794e-06,2.115817685000021e-06,-4.971035316270189e-06,1.7070378607385386e-11,9.74185989918501e-06,-8.525980488564899e-06,0.2579174877535512,-0.2579279690304671,-0.2579217590442562,0.2622573223689116,9.74185989918501e-06,-8.525980488564899e-06,0.0,0.0,0.0,0.0,0,,,,-1.9999759235641088,4.063644960750068e-05,2.8127853269494523,1.0,1.0,-0.26225732235184124,-0.2622573223689116,-7.626042214199683e-06,0.0,3.554945172264505e-06,0.0,-0.25792034297118255,-0.2579174877535512,0.2579300848481521,0.2579279690304671,0.2579167880089399,0.2579217590442562
26,2.1158176849853267e-06,-4.971035316300394e-06,-0.25792034297118255,0.2579300848481521,0.2579167880089399,-0.26225732235184124,4.008985125689963e-06,-4.178307133282149e-06,-1.6932200747055148e-07,4.008985125647513e-06,-4.1783071331735755e-06,6.128502688989142e-11,5.902152566394599e-06,-3.3855789502639045e-06,0.2579200043271676,-0.2579220668779008,-0.25792514462320626,0.2622573224744113,5.902152566394599e-06,-3.3855789502639045e-06,0.0,0.0,0.0,0.0,0,,,,-1.9999880672925086,1.9929410318475504e-05,2.360426491566964,1.0,1.0,-0.26225732241312627,-0.2622573224744113,-1.893167440704636e-06,0.0,-7.927281830182446e-07,0.0,-0.2579201736491751,-0.2579200043271676,0.25792607586302646,0.2579220668779008,0.2579209663160731,0.25792514462320626
27,4.008985125689963e-06,-4.178307133282149e-06,-0.2579201736491751,0.25792607586302646,0.2579209663160731,-0.26225732241312627,3.0108271728584445e-06,-2.1321442806205444e-06,8.786828922247025e-07,3.0108271728557234e-06,-2.132144280631021e-06,3.4566272910434477e-11,2.0126692200269263e-06,-8.598142795893973e-08,0.2579219310149595,-0.25792005420868075,-0.25792523060463435,0.2622573224822588,2.0126692200269263e-06,-8.598142795893973e-08,0.0,0.0,0.0,0.0,0,,,,-1.9999799306336126,1.2792814673812103e-05,1.5640801482206221,1.0,1.0,-0.26225732244769256,-0.2622573224822588,9.981579528315182e-07,0.0,-2.0461628526616046e-06,0.0,-0.2579210523320673,-0.2579219310149595,0.2579230650358536,0.25792005420868075,0.2579230984603537,0.25792523060463435
28,3.0108271728584445e-06,-2.1321442806205444e-06,-0.2579210523320673,0.2579230650358536,0.2579230984603537,-0.26225732244769256,1.3778709013038061e-06,-4.879598854497154e-07,8.899110159332757e-07,1.377870901375644e-06,-4.879598853868572e-07,7.239281886369209e-12,-2.5508537025083227e-07,1.1562245097211136e-06,0.25792283215409917,-0.25792030929405085,-0.2579240743801245,0.26225732246217115,-2.5508537025083227e-07,1.1562245097211136e-06,0.0,0.0,0.0,0.0,0,,,,-1.99998540234725,9.781405843511948e-06,-0.6103096189823722,0.2206192379647444,1.0,-0.26225732245493183,-0.26225732246217115,1.6329562715546384e-06,0.0,-1.6441843951708289e-06,0.0,-0.25792194224308324,-0.25792283215409917,0.25792168716495223,0.25792030929405085,0.2579235864202391,0.2579240743801245
29,1.3778709013038061e-06,-4.879598854497155e-07,-0.25792194224308324,0.25792168716495223,0.2579235864202391,-0.26225732245493183,2.0110549309225755e-07,3.18370643909868e-07,5.194761368843004e-07,2.0110549303620218e-07,3.1837064390360936e-07,1.5425705375358624e-13,-9.75659915119291e-07,1.1247011732694515e-06,0.257922981195357,-0.25792128495396616,-0.2579229496789513,0.26225732245524036,-9.75659915119291e-07,1.1247011732694515e-06,0.0,0.0,0.0,0.0,0,,,,-1.9999933012646314,6.576542280090081e-06,-0.9337418410808158,0.8674836821616316,1.0,-0.2622573224550861,-0.26225732245524036,1.1767654082115486e-06,0.0,-8.063305293595835e-07,0.0,-0.2579224617192201,-0.257922981195357,0.2579214860594592,0.25792128495396616,0.2579232680495952,0.2579229496789513
30,2.0110549309225755e-07,3.18370643909868e-07,-0.2579224617192201,0.2579214860594592,0.2579232680495952,-0.2622573224550861,-3.1348775646445437e-07,4.793963833608998e-07,1.659086269478749e-07,-3.134877564758831e-07,4.793963833682469e-07,3.7466190280940397e-13,-8.280810060211663e-07,6.404221228119316e-07,0.257922793536474,-0.25792211303497214,-0.25792230925682846,0.26225732245583544,-8.280810060211663e-07,6.404221228119316e-07,0.0,0.0,0.0,0.0,0,,,,-1.9999954839929754,2.6383922588912867e-06,-0.8866905038005195,1.0,1.0,-0.26225732245546074,-0.26225732245583544,5.145932495567119e-07,0.0,-1.6102573945103182e-07,0.0,-0.25792262762784707,-0.257922793536474,0.25792179954721567,0.25792211303497214,0.25792278865321183,0.25792230925682846
31,-3.134877564644543e-07,4.793963833608998e-07,-0.25792262762784707,0.25792179954721567,0.25792278865321183,-0.26225732245546074,-3.6955718132728403e-07,3.3665981667503536e-07,-3.289736455469594e-08,-3.6955718135667226e-07,3.3665981674646517e-07,5.207039864644801e-13,-4.2562660619011374e-07,1.939232499891709e-07,0.25792256183311796,-0.2579225386615784,-0.25792211533357834,0.26225732245650213,-4.2562660619011374e-07,1.939232499891709e-07,0.0,0.0,0.0,0.0,0,,,,-1.999998179022898,1.731137968086216e-06,-0.7278091256148489,1.0,1.0,-0.26225732245598143,-0.26225732245650213,5.6069424862829715e-08,0.0,1.4273656668586444e-07,0.0,-0.2579225947304825,-0.25792256183311796,0.257922169104397,0.2579225386615784,0.2579224519933951,0.25792211533357834
32,-3.6955718132728403e-07,3.3665981667503536e-07,-0.2579225947304825,0.257922169104397,0.2579224519933951,-0.26225732245598143,-2.3449757895172552e-07,1.4280683934311104e-07,-9.169073966752705e-08,-2.3449757896587542e-07,1.4280683940937067e-07,2.0978630053169149e-13,-9.943797657616702e-08,-5.104613798881328e-08,0.2579224113490032,-0.25792263809955496,-0.25792216637971627,0.262257322456401,-9.943797657616702e-08,-5.104613798881328e-08,0.0,0.0,0.0,0.0,0,,,,-1.9999981710801262,9.497781533474026e-07,0.2700197612586154,1.0,1.5133465075057435,-0.2622573224561912,-0.262257322456401,-1.350596023755585e-07,0.0,1.9385297733192432e-07,0.0,-0.25792250303974285,-0.2579224113490032,0.257922403601976,0.25792263809955496,0.2579223091865557,0.25792216637971627
33,-2.3449757895172552e-07,1.4280683934311104e-07,-0.25792250303974285,0.257922403601976,0.2579223091865557,-0.2622573224561912,-8.64327094340922e-08,1.1795463369934645e-08,-7.463724605027977e-08,-8.64327094340922e-08,1.1795463439323584e-08,2.854660952067434e-14,6.163216008354112e-08,-1.1921591260324175e-07,0.25792235376525074,-0.25792257646739486,-0.2579222855956288,0.26225732245624833,6.163216008354112e-08,-1.1921591260324175e-07,0.0,0.0,0.0,0.0,0,,,,-1.9999988722516266,8.6344571759156e-07,2.2754689630484597,0.5169793086989731,1.0,-0.26225732245621974,-0.26225732245624833,-1.4806486951763332e-07,0.0,1.310113759731764e-07,0.0,-0.2579224284024968,-0.25792235376525074,0.2579224900346854,0.25792257646739486,0.25792229739109224,0.2579222855956288
34,-8.64327094340922e-08,1.1795463369934645e-08,-0.2579224284024968,0.2579224900346854,0.25792229739109224,-0.26225732245621974,4.074034437149092e-09,-4.109665856872869e-08,-3.702262407756507e-08,4.074034387624437e-09,-4.109665852070066e-08,1.646286592887793e-17,9.458077830839038e-08,-9.398878050739202e-08,0.25792235435724864,-0.25792248188661665,-0.2579223795844093,0.2622573224562198,9.458077830839038e-08,-9.398878050739202e-08,0.0,0.0,0.0,0.0,0,,,,-1.999999603360643,4.944484368607505e-07,2.9906112349953164,1.0,1.0,-0.26225732245621974,-0.2622573224562198,-9.050674387124129e-08,0.0,5.2892121938663334e-08,0.0,-0.2579223913798727,-0.25792235435724864,0.25792248596065104,0.25792248188661665,0.25792233848775076,0.2579223795844093
35,4.07403443714909e-09,-4.109665856872869e-08,-0.2579223913798727,0.25792248596065104,0.25792233848775076,-0.26225732245621974,3.545029090377389e-08,-4.314635553126827e-08,-7.696064674433956e-09,3.545029086948759e-08,-4.3146355543921544e-08,4.7906939853034786e-15,6.682654737039868e-08,-4.519605249380785e-08,0.25792237598774337,-0.2579224150600693,-0.25792242478046185,0.26225732245622935,6.682654737039868e-08,-4.519605249380785e-08,0.0,0.0,0.0,0.0,0,,,,-1.999999962312728,1.891759451311259e-07,2.5144782486659136,1.0,1.0,-0.2622573224562245,-0.26225732245622935,-3.13762564666248e-08,0.0,2.0496969625395787e-09,0.0,-0.25792238368380804,-0.25792237598774337,0.25792245051036017,0.2579224150600693,0.2579223816341063,0.25792242478046185
36,3.545029090377389e-08,-4.314635553126827e-08,-0.25792238368380804,0.25792245051036017,0.2579223816341063,-0.2622573224562245,3.200241552369109e-08,-2.573282295649542e-08,6.2695925118205764e-09,3.200241549539129e-08,-2.5732822928059562e-08,3.967550688859582e-15,2.8554540143608294e-08,-8.319290381722574e-09,0.25792239622299307,-0.2579223865055292,-0.25792243309975216,0.26225732245623246,2.8554540143608294e-08,-8.319290381722574e-09,0.0,0.0,0.0,0.0,0,,,,-1.999999819347924,1.4297616013347891e-07,1.9370210659959508,1.0,1.0,-0.26225732245622846,-0.26225732245623246,3.4478753800827966e-09,0.0,-1.7413532574772847e-08,0.0,-0.25792238995340055,-0.25792239622299307,0.2579224185079447,0.2579223865055292,0.25792240736692923,0.25792243309975216
37,3.200241552369109e-08,-2.573282295649542e-08,-0.25792238995340055,0.2579224185079447,0.25792240736692923,-0.26225732245622846,1.727183354998238e-08,-8.53037555584465e-09,8.741457946381814e-09,1.7271833518961444e-08,-8.53037557257963e-09,1.1359377490925773e-15,2.541251576273671e-09,8.67207184480612e-09,0.25792240743631645,-0.25792238396427764,-0.2579224244276804,0.26225732245623073,2.541251576273671e-09,8.67207184480612e-09,0.0,0.0,0.0,0.0,0,,,,-1.9999998431179344,9.100425779617893e-08,-0.06044213740070459,0.2930385750661969,1.293038575066197,-0.26225732245622957,-0.26225732245623073,1.473058197370871e-08,0.0,-1.720244740065077e-08,0.0,-0.2579223986948585,-0.25792240743631645,0.25792240123611115,0.25792238396427764,0.2579224158973048,0.2579224244276804
38,1.727183354998238e-08,-8.53037555584465e-09,-0.2579223986948585,0.25792240123611115,0.2579224158973048,-0.26225732245622957,4.6151988695872175e-09,1.3522906171754207e-09,5.96748950254522e-09,4.615198834212464e-09,1.3522907238439075e-09,1.3170292743102345e-16,-8.041435810807946e-09,1.1234956790195492e-08,0.2579224106298375,-0.2579223920057135,-0.25792241319272335,0.26225732245622985,-8.041435810807946e-09,1.1234956790195492e-08,0.0,0.0,0.0,0.0,0,,,,-1.9999999178551038,7.220824194131836e-08,-0.857875689287276,0.715751378574552,1.0,-0.2622573224562297,-0.26225732245622985,1.2656634680395164e-08,0.0,-9.882666173020071e-09,0.0,-0.257922404662348,-0.2579224106298375,0.2579223966209123,0.2579223920057135,0.2579224145450141,0.25792241319272335
39,4.615198869587217e-09,1.3522906171754205e-09,-0.257922404662348,0.2579223966209123,0.2579224145450141,-0.2622573224562297,-1.955787926491045e-09,4.396914839710715e-09,2.4411269672341973e-09,-1.955787920504548e-09,4.396914887738745e-09,1.646286592887793e-17,-8.526774722569306e-09,7.4415390622460095e-09,0.25792240954460194,-0.25792240053248816,-0.2579224057511843,0.26225732245622974,-8.526774722569306e-09,7.4415390622460095e-09,0.0,0.0,0.0,0.0,0,,,,-1.999999950351226,3.494118172575611e-08,-0.9363630624923858,1.0,1.0,-0.2622573224562297,-0.26225732245622974,6.570986796078261e-09,0.0,-3.0446242225352945e-09,0.0,-0.25792240710347497,-0.25792240954460194,0.25792239857670024,0.25792240053248816,0.2579224101480992,0.2579224057511843
40,-1.9557879264910444e-09,4.396914839710715e-09,-0.25792240710347497,0.25792239857670024,0.2579224101480992,-0.2622573224562297,-3.5353842533241928e-09,3.6589744792043667e-09,1.235901381235749e-10,-3.5353843186314293e-09,3.6589744567550042e-09,4.93885977866338e-17,-5.114980580157341e-09,2.9210341186980185e-09,0.25792240735065525,-0.2579224056474689,-0.2579224028301503,0.2622573224562298,-5.114980580157341e-09,2.9210341186980185e-09,0.0,0.0,0.0,0.0,0,,,,-1.9999999758699083,1.752660816478624e-08,-0.7855371660676144,1.0,1.0,-0.26225732245622974,-0.2622573224562298,1.5795963268331483e-09,0.0,7.379403605063483e-10,0.0,-0.2579224072270651,-0.25792240735065525,0.25792240211208456,0.2579224056474689,0.25792240648912473,0.2579224028301503
41,-3.5353842533241928e-09,3.6589744792043667e-09,-0.2579224072270651,0.25792240211208456,0.25792240648912473,-0.26225732245622974,-2.6247389838926873e-09,1.8485910954224365e-09,-7.761479792200987e-10,-2.6247389817157796e-09,1.848591058006832e-09,8.231432964438966e-17,-1.714093714461182e-09,3.820771164050631e-11,0.25792240567476915,-0.2579224073615625,-0.2579224027919426,0.2622573224562299,-1.714093714461182e-09,3.820771164050631e-11,0.0,0.0,0.0,0.0,0,,,,-1.9999999822829666,1.1177107683835175e-08,-0.511145164152392,1.0,1.0,-0.2622573224562298,-0.2622573224562299,-9.106452694315054e-10,0.0,1.8103833837819302e-09,0.0,-0.25792240645091713,-0.25792240567476915,0.25792240473682354,0.2579224073615625,0.2579224046405337,0.2579224027919426
42,-2.6247389838926873e-09,1.8485910954224365e-09,-0.25792240645091713,0.25792240473682354,0.2579224046405337,-0.2622573224562298,-1.186791369426931e-09,4.0833295609156357e-10,-7.784583533343437e-10,-1.1867914428975723e-09,4.0833303405207744e-10,-4.93885977866338e-17,2.511562450388253e-10,-1.0319251832393094e-09,0.2579224048940004,-0.2579224071104064,-0.2579224038238676,0.2622573224562297,2.511562450388253e-10,-1.0319251832393094e-09,0.0,0.0,0.0,0.0,0,,,,-1.9999999872576453,8.593305400594886e-09,1.8650791488348346,0.24338609922322316,1.0,-0.26225732245622974,-0.2622573224562297,-1.4379476144657563e-09,0.0,1.440258139330873e-09,0.0,-0.2579224056724588,-0.2579224048940004,0.257922405923615,0.2579224071104064,0.25792240423220064,0.2579224038238676
43,-1.186791369426931e-09,4.0833295609156347e-10,-0.2579224056724588,0.257922405923615,0.25792240423220064,-0.26225732245622974,-1.6136185035212571e-10,-2.9018784066868557e-10,-4.515495755086363e-10,-1.613618683116158e-10,-2.901877627081717e-10,-4.93885977866338e-17,8.640676687226795e-10,-9.887086374289346e-10,0.2579224047693596,-0.2579224062463387,-0.25792240481257617,0.2622573224562296,8.640676687226795e-10,-9.887086374289346e-10,0.0,0.0,0.0,0.0,0,,,,-1.9999999944411089,5.726447427356618e-09,2.810903388539659,0.8739355923597726,1.0,-0.2622573224562297,-0.2622573224562296,-1.0254295190748053e-09,0.0,6.98520796760249e-10,0.0,-0.2579224052209092,-0.2579224047693596,0.25792240608497685,0.2579224062463387,0.2579224045223884,0.25792240481257617
44,-1.6136185035212574e-10,-2.9018784066868557e-10,-0.2579224052209092,0.25792240608497685,0.2579224045223884,-0.2622573224562297,2.8152961497999107e-10,-4.234127823681397e-10,-1.418831163668699e-10,2.815296329394812e-10,-4.2341269379519986e-10,4.93885977866338e-17,7.244210803121079e-10,-5.566377240675938e-10,0.25792240493714297,-0.2579224055219176,-0.2579224053692138,0.2622573224562298,7.244210803121079e-10,-5.566377240675938e-10,0.0,0.0,0.0,0.0,0,,,,-1.999999999407947,2.2672501653886457e-09,2.6525846069273133,1.0,1.0,-0.26225732245622974,-0.2622573224562298,-4.428914653321168e-10,0.0,1.332249416994541e-10,0.0,-0.2579224050790261,-0.25792240493714297,0.2579224058034472,0.2579224055219176,0.2579224049458011,0.2579224053692138
45,2.8152961497999107e-10,-4.234127823681397e-10,-0.2579224050790261,0.2579224058034472,0.2579224049458011,-0.26225732245622974,3.249536712697537e-10,-2.938638520974916e-10,3.1089852914334415e-11,3.2495361956819124e-10,-2.938638776761593e-10,-6.585146371551172e-17,3.683777275595163e-10,-1.643149218268435e-10,0.2579224051412058,-0.25792240515354,-0.25792240553352885,0.2622573224562296,3.683777275595163e-10,-1.643149218268435e-10,0.0,0.0,0.0,0.0,0,,,,-1.9999999985267318,1.5210894765971261e-09,2.1690751484166326,1.0,1.0,-0.2622573224562297,-0.2622573224562296,-4.3424056289762615e-11,0.0,-1.295489302706481e-10,0.0,-0.25792240511011594,-0.2579224051412058,0.2579224054784936,0.25792240515354,0.257922405239665,0.25792240553352885
46,3.249536712697537e-10,-2.938638520974916e-10,-0.25792240511011594,0.2579224054784936,0.257922405239665,-0.2622573224562297,2.0402808201095348e-10,-1.227809296227142e-10,8.124706463163989e-11,2.0402807221486796e-10,-1.2278095207207684e-10,4.93885977866338e-17,8.310249275215328e-11,4.830199285206318e-11,0.25792240527261007,-0.25792240507043745,-0.2579224054852269,0.2622573224562298,8.310249275215328e-11,4.830199285206318e-11,0.0,0.0,0.0,0.0,0,,,,-1.9999999983918055,8.243441484978575e-10,1.209383008545122,1.0,1.581233982909756,-0.26225732245622974,-0.2622573224562298,1.209255892588002e-10,0.0,-1.7108292247477739e-10,0.0,-0.257922405191363,-0.25792240527261007,0.2579224052744655,0.25792240507043745,0.25792240536244593,0.2579224054852269
47,2.0402808201095348e-10,-1.227809296227142e-10,-0.257922405191363,0.2579224052744655,0.25792240536244593,-0.26225732245622974,7.391724324127203e-11,-8.538425277273293e-12,6.537881347412622e-11,7.391726120076214e-11,-8.538392215484691e-12,4.93885977866338e-17,-5.6193595528409415e-11,1.0570407906816762e-10,0.25792240532212063,-0.257922405126631,-0.2579224053795227,0.26225732245622985,-5.6193595528409415e-11,1.0570407906816762e-10,0.0,0.0,0.0,0.0,0,,,,-1.9999999990195048,7.579397109935826e-10,-0.7658061828066761,0.5316123656133522,1.0,-0.2622573224562298,-0.26225732245622985,1.3011083876968144e-10,0.0,-1.1424250434544092e-10,0.0,-0.2579224052567418,-0.25792240532212063,0.25792240520054827,0.257922405126631,0.2579224053709843,0.2579224053795227
48,7.391724324127205e-11,-8.538425277273286e-12,-0.2579224052567418,0.25792240520054827,0.2579224053709843,-0.2622573224562298,-4.775721757053252e-12,3.682664970902366e-11,3.205080645329872e-11,-4.775790873878805e-12,3.6826708349479986e-11,1.1524006150214552e-16,-8.346868675537854e-11,8.219172469532061e-11,0.25792240532084343,-0.25792240521009985,-0.2579224052973309,0.26225732245623,-8.346868675537854e-11,8.219172469532061e-11,0.0,0.0,0.0,0.0,0,,,,-1.999999999479471,4.2936787458813797e-10,-0.9923506520247507,1.0,1.0,-0.2622573224562299,-0.26225732245623,7.86929649983253e-11,0.0,-4.5365074986296947e-11,0.0,-0.2579224052887926,-0.25792240532084343,0.25792240520532406,0.25792240521009985,0.2579224053341576,0.2579224052973309
49,-4.775721757053249e-12,3.682664970902366e-11,-0.2579224052887926,0.25792240520532406,0.2579224053341576,-0.2622573224562299,-3.1538595264802394e-11,3.7910086426271844e-11,6.371458916021311e-12,-3.15386050608879e-11,3.7910119488060445e-11,4.93885977866338e-17,-5.830146877255154e-11,3.899352314352003e-11,0.25792240530153554,-0.25792240526840127,-0.2579224052583374,0.26225732245623,-5.830146877255154e-11,3.899352314352003e-11,0.0,0.0,0.0,0.0,0,,,,-1.9999999997040487,1.6748513687048217e-10,-0.8344128712746793,1.0,1.0,-0.26225732245622996,-0.26225732245623,2.6762873507749145e-11,0.0,-1.0834367172481837e-12,0.0,-0.2579224052951641,-0.25792240530153554,0.25792240523686266,0.25792240526840127,0.2579224052962475,0.2579224052583374
50,-3.1538595264802394e-11,3.7910086426271844e-11,-0.2579224052951641,0.25792240523686266,0.2579224052962475,-0.26225732245622996,-2.8046703848261245e-11,2.2346680061957613e-11,-5.699940519576785e-12,-2.804667609268563e-11,2.2346735573108845e-11,0.0,-2.4554812431720096e-11,6.783273697643383e-12,0.2579224052837642,-0.257922405292956,-0.257922405251554,0.26225732245622996,-2.4554812431720096e-11,6.783273697643383e-12,0.0,0.0,0.0,0.0,0,,,,-1.9999999998394788,1.248832148803558e-10,-0.6381251377200645,1.0,1.0,-0.26225732245622996,-0.26225732245622996,-3.491891416541149e-12,0.0,1.556340636431423e-11,0.0,-0.25792240528946414,-0.2579224052837642,0.25792240526490934,0.257922405292956,0.25792240527390076,0.257922405251554

